An experimental approach: Converting verbal expressions to numerical scales

One of the key issues in decision problems is the selection and use of the appropriate response scale. In this paper verbal expressions are converted into numerical scales for a subjective problem instance. The main motivation for our research was that verbal values in decision tasks are often mechanically converted into numbers, which thus typically do not fully represent the respondent's true evaluation. In our experiment, we conducted a color selection test with 462 subjects by testing six colors (red, green, blue, magenta, turquoise, yellow) defined from the Color Namer database on color-calibrated tablets in ISO standardized sensory test booths of a sensory laboratory. The colors were evaluated both in a pairwise comparison matrix (indirect ranking with four-item verbal category scale) and on a direct scoring basis. We determined scales that provide the closest results on average and individually to the direct scoring, based on the eigenvector and the logarithmic least squares methods. All results show that the difference between verbal expressions is much smaller than the one used by most of the common numerical scales. The respondents' inconsistency was also analyzed, even with a repeated question regarding their preference between a given pair of colors. It is shown that most decision makers answer fairly similarly for the second time, but there can be significant (even ordinal) differences. The respondents whose answers are further from the original tend to be more inconsistent in general.

==> Figures/Final_EM_Individual444.dat <==
1.1	1.2	1.3	9
1.1	1.2	1.4	2
1.1	1.2	1.5	1
1.1	1.2	1.6	1
1.1	1.2	1.7	1
1.1	1.2	1.8	2
1.1	1.2	1.9	1
1.1	1.2	2	1
1.1	1.2	2.1	2
1.1	1.2	2.2	1
1.1	1.2	2.3	2
1.1	1.2	2.4	0
1.1	1.2	2.5	0
1.1	1.2	2.6	2
1.1	1.2	2.7	2
1.1	1.2	2.8	2
1.1	1.2	2.9	1
1.1	1.2	3	1
1.1	1.2	3.1	0
1.1	1.2	3.2	2
1.1	1.2	3.3	1
1.1	1.2	3.4	1
1.1	1.2	3.5	0
1.1	1.2	3.6	0
1.1	1.2	3.7	0
1.1	1.2	3.8	0
1.1	1.2	3.9	0
1.1	1.2	4	0
1.1	1.3	1.4	1
1.1	1.3	1.5	1
1.1	1.3	1.6	0
1.1	1.3	1.7	1
1.1	1.3	1.8	1
1.1	1.3	1.9	0
1.1	1.3	2	0
1.1	1.3	2.1	0
1.1	1.3	2.2	0
1.1	1.3	2.3	1
1.1	1.3	2.4	0
1.1	1.3	2.5	0
1.1	1.3	2.6	1
1.1	1.3	2.7	0
1.1	1.3	2.8	0
1.1	1.3	2.9	0
1.1	1.3	3	1
1.1	1.3	3.1	0
1.1	1.3	3.2	0
1.1	1.3	3.3	0
1.1	1.3	3.4	0
1.1	1.3	3.5	0
1.1	1.3	3.6	1
1.1	1.3	3.7	0
1.1	1.3	3.8	0
1.1	1.3	3.9	0
1.1	1.3	4	0
1.1	1.4	1.5	3
1.1	1.4	1.6	1
1.1	1.4	1.7	0
1.1	1.4	1.8	1
1.1	1.4	1.9	0
1.1	1.4	2	0
1.1	1.4	2.1	0
1.1	1.4	2.2	1
1.1	1.4	2.3	4
1.1	1.4	2.4	0
1.1	1.4	2.5	0
1.1	1.4	2.6	0
1.1	1.4	2.7	0
1.1	1.4	2.8	0
1.1	1.4	2.9	0
1.1	1.4	3	0
1.1	1.4	3.1	0
1.1	1.4	3.2	0
1.1	1.4	3.3	0
1.1	1.4	3.4	0
1.1	1.4	3.5	0
1.1	1.4	3.6	0
1.1	1.4	3.7	0
1.1	1.4	3.8	0
1.1	1.4	3.9	0
1.1	1.4	4	0
1.1	1.5	1.6	0
1.1	1.5	1.7	1
1.1	1.5	1.8	0
1.1	1.5	1.9	1
1.1	1.5	2	0
1.1	1.5	2.1	0
1.1	1.5	2.2	0
1.1	1.5	2.3	0
1.1	1.5	2.4	0
1.1	1.5	2.5	1
1.1	1.5	2.6	0
1.1	1.5	2.7	0
1.1	1.5	2.8	0
1.1	1.5	2.9	0
1.1	1.5	3	0
1.1	1.5	3.1	0
1.1	1.5	3.2	0
1.1	1.5	3.3	0
1.1	1.5	3.4	0
1.1	1.5	3.5	0
1.1	1.5	3.6	0
1.1	1.5	3.7	1
1.1	1.5	3.8	0
1.1	1.5	3.9	0
1.1	1.5	4	1
1.1	1.6	1.7	2
1.1	1.6	1.8	0
1.1	1.6	1.9	1
1.1	1.6	2	0
1.1	1.6	2.1	0
1.1	1.6	2.2	0
1.1	1.6	2.3	0
1.1	1.6	2.4	0
1.1	1.6	2.5	0
1.1	1.6	2.6	0
1.1	1.6	2.7	0
1.1	1.6	2.8	0
1.1	1.6	2.9	1
1.1	1.6	3	0
1.1	1.6	3.1	0
1.1	1.6	3.2	1
1.1	1.6	3.3	0
1.1	1.6	3.4	0
1.1	1.6	3.5	0
1.1	1.6	3.6	0
1.1	1.6	3.7	0
1.1	1.6	3.8	0
1.1	1.6	3.9	0
1.1	1.6	4	1
1.1	1.7	1.8	4
1.1	1.7	1.9	0
1.1	1.7	2	0
1.1	1.7	2.1	1
1.1	1.7	2.2	1
1.1	1.7	2.3	1
1.1	1.7	2.4	0
1.1	1.7	2.5	0
1.1	1.7	2.6	1
1.1	1.7	2.7	0
1.1	1.7	2.8	0
1.1	1.7	2.9	0
1.1	1.7	3	0
1.1	1.7	3.1	1
1.1	1.7	3.2	0
1.1	1.7	3.3	1
1.1	1.7	3.4	0
1.1	1.7	3.5	0
1.1	1.7	3.6	0
1.1	1.7	3.7	0
1.1	1.7	3.8	0
1.1	1.7	3.9	0
1.1	1.7	4	0
1.1	1.8	1.9	5
1.1	1.8	2	0
1.1	1.8	2.1	0
1.1	1.8	2.2	1
1.1	1.8	2.3	0
1.1	1.8	2.4	0
1.1	1.8	2.5	0
1.1	1.8	2.6	1
1.1	1.8	2.7	0
1.1	1.8	2.8	0
1.1	1.8	2.9	0
1.1	1.8	3	1
1.1	1.8	3.1	0
1.1	1.8	3.2	0
1.1	1.8	3.3	1
1.1	1.8	3.4	0
1.1	1.8	3.5	0
1.1	1.8	3.6	0
1.1	1.8	3.7	0
1.1	1.8	3.8	0
1.1	1.8	3.9	0
1.1	1.8	4	1
1.1	1.9	2	1
1.1	1.9	2.1	0
1.1	1.9	2.2	0
1.1	1.9	2.3	0
1.1	1.9	2.4	0
1.1	1.9	2.5	0
1.1	1.9	2.6	0
1.1	1.9	2.7	0
1.1	1.9	2.8	0
1.1	1.9	2.9	0
1.1	1.9	3	0
1.1	1.9	3.1	0
1.1	1.9	3.2	0
1.1	1.9	3.3	0
1.1	1.9	3.4	1
1.1	1.9	3.5	0
1.1	1.9	3.6	0
1.1	1.9	3.7	0
1.1	1.9	3.8	0
1.1	1.9	3.9	0
1.1	1.9	4	0
1.1	2	2.1	1
1.1	2	2.2	0
1.1	2	2.3	0
1.1	2	2.4	0
1.1	2	2.5	0
1.1	2	2.6	1
1.1	2	2.7	0
1.1	2	2.8	0
1.1	2	2.9	0
1.1	2	3	0
1.1	2	3.1	0
1.1	2	3.2	0
1.1	2	3.3	0
1.1	2	3.4	0
1.1	2	3.5	0
1.1	2	3.6	0
1.1	2	3.7	0
1.1	2	3.8	0
1.1	2	3.9	0
1.1	2	4	0
1.1	2.1	2.2	0
1.1	2.1	2.3	0
1.1	2.1	2.4	0
1.1	2.1	2.5	0
1.1	2.1	2.6	0
1.1	2.1	2.7	0
1.1	2.1	2.8	0
1.1	2.1	2.9	0
1.1	2.1	3	0
1.1	2.1	3.1	0
1.1	2.1	3.2	0
1.1	2.1	3.3	1
1.1	2.1	3.4	0
1.1	2.1	3.5	0
1.1	2.1	3.6	0
1.1	2.1	3.7	1
1.1	2.1	3.8	0
1.1	2.1	3.9	0
1.1	2.1	4	0
1.1	2.2	2.3	0
1.1	2.2	2.4	0
1.1	2.2	2.5	0
1.1	2.2	2.6	0
1.1	2.2	2.7	0
1.1	2.2	2.8	0
1.1	2.2	2.9	1
1.1	2.2	3	1
1.1	2.2	3.1	0
1.1	2.2	3.2	0
1.1	2.2	3.3	0
1.1	2.2	3.4	0
1.1	2.2	3.5	0
1.1	2.2	3.6	0
1.1	2.2	3.7	0
1.1	2.2	3.8	0
1.1	2.2	3.9	0
1.1	2.2	4	0
1.1	2.3	2.4	3
1.1	2.3	2.5	0
1.1	2.3	2.6	0
1.1	2.3	2.7	0
1.1	2.3	2.8	0
1.1	2.3	2.9	0
1.1	2.3	3	0
1.1	2.3	3.1	0
1.1	2.3	3.2	0
1.1	2.3	3.3	0
1.1	2.3	3.4	0
1.1	2.3	3.5	0
1.1	2.3	3.6	0
1.1	2.3	3.7	0
1.1	2.3	3.8	0
1.1	2.3	3.9	1
1.1	2.3	4	0
1.1	2.4	2.5	1
1.1	2.4	2.6	0
1.1	2.4	2.7	0
1.1	2.4	2.8	0
1.1	2.4	2.9	0
1.1	2.4	3	0
1.1	2.4	3.1	0
1.1	2.4	3.2	0
1.1	2.4	3.3	0
1.1	2.4	3.4	0
1.1	2.4	3.5	0
1.1	2.4	3.6	0
1.1	2.4	3.7	0
1.1	2.4	3.8	0
1.1	2.4	3.9	0
1.1	2.4	4	0
1.1	2.5	2.6	1
1.1	2.5	2.7	0
1.1	2.5	2.8	0
1.1	2.5	2.9	0
1.1	2.5	3	0
1.1	2.5	3.1	0
1.1	2.5	3.2	0
1.1	2.5	3.3	0
1.1	2.5	3.4	0
1.1	2.5	3.5	0
1.1	2.5	3.6	0
1.1	2.5	3.7	0
1.1	2.5	3.8	0
1.1	2.5	3.9	0
1.1	2.5	4	0
1.1	2.6	2.7	0
1.1	2.6	2.8	0
1.1	2.6	2.9	0
1.1	2.6	3	0
1.1	2.6	3.1	0
1.1	2.6	3.2	0
1.1	2.6	3.3	0
1.1	2.6	3.4	0
1.1	2.6	3.5	0
1.1	2.6	3.6	0
1.1	2.6	3.7	0
1.1	2.6	3.8	0
1.1	2.6	3.9	0
1.1	2.6	4	0
1.1	2.7	2.8	2
1.1	2.7	2.9	0
1.1	2.7	3	0
1.1	2.7	3.1	0
1.1	2.7	3.2	0
1.1	2.7	3.3	0
1.1	2.7	3.4	0
1.1	2.7	3.5	0
1.1	2.7	3.6	0
1.1	2.7	3.7	0
1.1	2.7	3.8	0
1.1	2.7	3.9	0
1.1	2.7	4	0
1.1	2.8	2.9	0
1.1	2.8	3	0
1.1	2.8	3.1	0
1.1	2.8	3.2	0
1.1	2.8	3.3	0
1.1	2.8	3.4	0
1.1	2.8	3.5	0
1.1	2.8	3.6	0
1.1	2.8	3.7	0
1.1	2.8	3.8	0
1.1	2.8	3.9	0
1.1	2.8	4	0
1.1	2.9	3	0
1.1	2.9	3.1	0
1.1	2.9	3.2	0
1.1	2.9	3.3	0
1.1	2.9	3.4	0
1.1	2.9	3.5	0
1.1	2.9	3.6	0
1.1	2.9	3.7	0
1.1	2.9	3.8	0
1.1	2.9	3.9	0
1.1	2.9	4	0
1.1	3	3.1	0
1.1	3	3.2	0
1.1	3	3.3	0
1.1	3	3.4	0
1.1	3	3.5	0
1.1	3	3.6	0
1.1	3	3.7	0
1.1	3	3.8	0
1.1	3	3.9	0
1.1	3	4	0
1.1	3.1	3.2	1
1.1	3.1	3.3	0
1.1	3.1	3.4	0
1.1	3.1	3.5	0
1.1	3.1	3.6	0
1.1	3.1	3.7	0
1.1	3.1	3.8	0
1.1	3.1	3.9	0
1.1	3.1	4	0
1.1	3.2	3.3	1
1.1	3.2	3.4	0
1.1	3.2	3.5	0
1.1	3.2	3.6	0
1.1	3.2	3.7	0
1.1	3.2	3.8	0
1.1	3.2	3.9	0
1.1	3.2	4	0
1.1	3.3	3.4	1
1.1	3.3	3.5	0
1.1	3.3	3.6	0
1.1	3.3	3.7	0
1.1	3.3	3.8	0
1.1	3.3	3.9	0
1.1	3.3	4	0
1.1	3.4	3.5	0
1.1	3.4	3.6	0
1.1	3.4	3.7	0
1.1	3.4	3.8	0
1.1	3.4	3.9	0
1.1	3.4	4	0
1.1	3.5	3.6	0
1.1	3.5	3.7	0
1.1	3.5	3.8	0
1.1	3.5	3.9	0
1.1	3.5	4	0
1.1	3.6	3.7	0
1.1	3.6	3.8	0
1.1	3.6	3.9	0
1.1	3.6	4	0
1.1	3.7	3.8	0
1.1	3.7	3.9	0
1.1	3.7	4	0
1.1	3.8	3.9	0
1.1	3.8	4	0
1.1	3.9	4	0
1.2	1.3	1.4	4
1.2	1.3	1.5	0
1.2	1.3	1.6	0
1.2	1.3	1.7	0
1.2	1.3	1.8	1
1.2	1.3	1.9	1
1.2	1.3	2	0
1.2	1.3	2.1	0
1.2	1.3	2.2	1
1.2	1.3	2.3	1
1.2	1.3	2.4	1
1.2	1.3	2.5	0
1.2	1.3	2.6	0
1.2	1.3	2.7	0
1.2	1.3	2.8	0
1.2	1.3	2.9	0
1.2	1.3	3	0
1.2	1.3	3.1	1
1.2	1.3	3.2	0
1.2	1.3	3.3	0
1.2	1.3	3.4	0
1.2	1.3	3.5	0
1.2	1.3	3.6	0
1.2	1.3	3.7	0
1.2	1.3	3.8	0
1.2	1.3	3.9	0
1.2	1.3	4	1
1.2	1.4	1.5	2
1.2	1.4	1.6	0
1.2	1.4	1.7	0
1.2	1.4	1.8	0
1.2	1.4	1.9	0
1.2	1.4	2	0
1.2	1.4	2.1	0
1.2	1.4	2.2	0
1.2	1.4	2.3	0
1.2	1.4	2.4	0
1.2	1.4	2.5	0
1.2	1.4	2.6	0
1.2	1.4	2.7	0
1.2	1.4	2.8	0
1.2	1.4	2.9	0
1.2	1.4	3	0
1.2	1.4	3.1	0
1.2	1.4	3.2	0
1.2	1.4	3.3	0
1.2	1.4	3.4	0
1.2	1.4	3.5	0
1.2	1.4	3.6	0
1.2	1.4	3.7	0
1.2	1.4	3.8	0
1.2	1.4	3.9	0
1.2	1.4	4	0
1.2	1.5	1.6	0
1.2	1.5	1.7	0
1.2	1.5	1.8	0
1.2	1.5	1.9	0
1.2	1.5	2	0
1.2	1.5	2.1	0
1.2	1.5	2.2	0
1.2	1.5	2.3	0
1.2	1.5	2.4	0
1.2	1.5	2.5	0
1.2	1.5	2.6	0
1.2	1.5	2.7	0
1.2	1.5	2.8	0
1.2	1.5	2.9	0
1.2	1.5	3	0
1.2	1.5	3.1	0
1.2	1.5	3.2	0
1.2	1.5	3.3	0
1.2	1.5	3.4	0
1.2	1.5	3.5	0
1.2	1.5	3.6	0
1.2	1.5	3.7	0
1.2	1.5	3.8	0
1.2	1.5	3.9	0
1.2	1.5	4	0
1.2	1.6	1.7	1
1.2	1.6	1.8	0
1.2	1.6	1.9	0
1.2	1.6	2	1
1.2	1.6	2.1	0
1.2	1.6	2.2	0
1.2	1.6	2.3	0
1.2	1.6	2.4	0
1.2	1.6	2.5	0
1.2	1.6	2.6	0
1.2	1.6	2.7	0
1.2	1.6	2.8	0
1.2	1.6	2.9	0
1.2	1.6	3	0
1.2	1.6	3.1	0
1.2	1.6	3.2	0
1.2	1.6	3.3	0
1.2	1.6	3.4	0
1.2	1.6	3.5	0
1.2	1.6	3.6	0
1.2	1.6	3.7	0
1.2	1.6	3.8	0
1.2	1.6	3.9	0
1.2	1.6	4	0
1.2	1.7	1.8	0
1.2	1.7	1.9	0
1.2	1.7	2	0
1.2	1.7	2.1	0
1.2	1.7	2.2	0
1.2	1.7	2.3	0
1.2	1.7	2.4	0
1.2	1.7	2.5	0
1.2	1.7	2.6	0
1.2	1.7	2.7	0
1.2	1.7	2.8	0
1.2	1.7	2.9	0
1.2	1.7	3	0
1.2	1.7	3.1	0
1.2	1.7	3.2	0
1.2	1.7	3.3	0
1.2	1.7	3.4	0
1.2	1.7	3.5	0
1.2	1.7	3.6	0
1.2	1.7	3.7	0
1.2	1.7	3.8	0
1.2	1.7	3.9	0
1.2	1.7	4	0
1.2	1.8	1.9	0
1.2	1.8	2	0
1.2	1.8	2.1	0
1.2	1.8	2.2	1
1.2	1.8	2.3	0
1.2	1.8	2.4	0
1.2	1.8	2.5	0
1.2	1.8	2.6	0
1.2	1.8	2.7	0
1.2	1.8	2.8	0
1.2	1.8	2.9	0
1.2	1.8	3	0
1.2	1.8	3.1	0
1.2	1.8	3.2	0
1.2	1.8	3.3	0
1.2	1.8	3.4	0
1.2	1.8	3.5	0
1.2	1.8	3.6	0
1.2	1.8	3.7	0
1.2	1.8	3.8	0
1.2	1.8	3.9	0
1.2	1.8	4	0
1.2	1.9	2	1
1.2	1.9	2.1	0
1.2	1.9	2.2	0
1.2	1.9	2.3	0
1.2	1.9	2.4	0
1.2	1.9	2.5	0
1.2	1.9	2.6	0
1.2	1.9	2.7	0
1.2	1.9	2.8	0
1.2	1.9	2.9	0
1.2	1.9	3	0
1.2	1.9	3.1	0
1.2	1.9	3.2	0
1.2	1.9	3.3	0
1.2	1.9	3.4	0
1.2	1.9	3.5	0
1.2	1.9	3.6	0
1.2	1.9	3.7	0
1.2	1.9	3.8	1
1.2	1.9	3.9	0
1.2	1.9	4	1
1.2	2	2.1	0
1.2	2	2.2	0
1.2	2	2.3	0
1.2	2	2.4	0
1.2	2	2.5	0
1.2	2	2.6	0
1.2	2	2.7	0
1.2	2	2.8	0
1.2	2	2.9	0
1.2	2	3	0
1.2	2	3.1	0
1.2	2	3.2	0
1.2	2	3.3	0
1.2	2	3.4	0
1.2	2	3.5	0
1.2	2	3.6	0
1.2	2	3.7	0
1.2	2	3.8	0
1.2	2	3.9	0
1.2	2	4	0
1.2	2.1	2.2	2
1.2	2.1	2.3	0
1.2	2.1	2.4	0
1.2	2.1	2.5	0
1.2	2.1	2.6	0
1.2	2.1	2.7	0
1.2	2.1	2.8	0
1.2	2.1	2.9	0
1.2	2.1	3	0
1.2	2.1	3.1	0
1.2	2.1	3.2	0
1.2	2.1	3.3	0
1.2	2.1	3.4	0
1.2	2.1	3.5	0
1.2	2.1	3.6	0
1.2	2.1	3.7	0
1.2	2.1	3.8	0
1.2	2.1	3.9	0
1.2	2.1	4	0
1.2	2.2	2.3	0
1.2	2.2	2.4	0
1.2	2.2	2.5	0
1.2	2.2	2.6	0
1.2	2.2	2.7	0
1.2	2.2	2.8	0
1.2	2.2	2.9	0
1.2	2.2	3	0
1.2	2.2	3.1	0
1.2	2.2	3.2	0
1.2	2.2	3.3	0
1.2	2.2	3.4	0
1.2	2.2	3.5	0
1.2	2.2	3.6	0
1.2	2.2	3.7	0
1.2	2.2	3.8	0
1.2	2.2	3.9	0
1.2	2.2	4	0
1.2	2.3	2.4	0
1.2	2.3	2.5	0
1.2	2.3	2.6	0
1.2	2.3	2.7	0
1.2	2.3	2.8	0
1.2	2.3	2.9	0
1.2	2.3	3	0
1.2	2.3	3.1	0
1.2	2.3	3.2	0
1.2	2.3	3.3	0
1.2	2.3	3.4	0
1.2	2.3	3.5	0
1.2	2.3	3.6	0
1.2	2.3	3.7	0
1.2	2.3	3.8	0
1.2	2.3	3.9	0
1.2	2.3	4	0
1.2	2.4	2.5	1
1.2	2.4	2.6	0
1.2	2.4	2.7	0
1.2	2.4	2.8	0
1.2	2.4	2.9	0
1.2	2.4	3	0
1.2	2.4	3.1	0
1.2	2.4	3.2	0
1.2	2.4	3.3	0
1.2	2.4	3.4	0
1.2	2.4	3.5	0
1.2	2.4	3.6	0
1.2	2.4	3.7	0
1.2	2.4	3.8	0
1.2	2.4	3.9	0
1.2	2.4	4	0
1.2	2.5	2.6	1
1.2	2.5	2.7	0
1.2	2.5	2.8	0
1.2	2.5	2.9	0
1.2	2.5	3	0
1.2	2.5	3.1	0
1.2	2.5	3.2	0
1.2	2.5	3.3	0
1.2	2.5	3.4	0
1.2	2.5	3.5	0
1.2	2.5	3.6	0
1.2	2.5	3.7	0
1.2	2.5	3.8	0
1.2	2.5	3.9	0
1.2	2.5	4	0
1.2	2.6	2.7	0
1.2	2.6	2.8	0
1.2	2.6	2.9	0
1.2	2.6	3	0
1.2	2.6	3.1	0
1.2	2.6	3.2	0
1.2	2.6	3.3	0
1.2	2.6	3.4	0
1.2	2.6	3.5	0
1.2	2.6	3.6	0
1.2	2.6	3.7	0
1.2	2.6	3.8	0
1.2	2.6	3.9	0
1.2	2.6	4	0
1.2	2.7	2.8	0
1.2	2.7	2.9	0
1.2	2.7	3	0
1.2	2.7	3.1	0
1.2	2.7	3.2	0
1.2	2.7	3.3	0
1.2	2.7	3.4	0
1.2	2.7	3.5	0
1.2	2.7	3.6	0
1.2	2.7	3.7	0
1.2	2.7	3.8	0
1.2	2.7	3.9	0
1.2	2.7	4	0
1.2	2.8	2.9	0
1.2	2.8	3	0
1.2	2.8	3.1	0
1.2	2.8	3.2	0
1.2	2.8	3.3	0
1.2	2.8	3.4	0
1.2	2.8	3.5	0
1.2	2.8	3.6	0
1.2	2.8	3.7	0
1.2	2.8	3.8	0
1.2	2.8	3.9	0
1.2	2.8	4	0
1.2	2.9	3	1
1.2	2.9	3.1	0
1.2	2.9	3.2	0
1.2	2.9	3.3	0
1.2	2.9	3.4	0
1.2	2.9	3.5	0
1.2	2.9	3.6	0
1.2	2.9	3.7	0
1.2	2.9	3.8	0
1.2	2.9	3.9	0
1.2	2.9	4	0
1.2	3	3.1	0
1.2	3	3.2	0
1.2	3	3.3	0
1.2	3	3.4	0
1.2	3	3.5	0
1.2	3	3.6	0
1.2	3	3.7	0
1.2	3	3.8	0
1.2	3	3.9	0
1.2	3	4	0
1.2	3.1	3.2	0
1.2	3.1	3.3	0
1.2	3.1	3.4	0
1.2	3.1	3.5	0
1.2	3.1	3.6	0
1.2	3.1	3.7	0
1.2	3.1	3.8	0
1.2	3.1	3.9	0
1.2	3.1	4	0
1.2	3.2	3.3	0
1.2	3.2	3.4	0
1.2	3.2	3.5	0
1.2	3.2	3.6	0
1.2	3.2	3.7	0
1.2	3.2	3.8	0
1.2	3.2	3.9	0
1.2	3.2	4	0
1.2	3.3	3.4	0
1.2	3.3	3.5	0
1.2	3.3	3.6	0
1.2	3.3	3.7	0
1.2	3.3	3.8	0
1.2	3.3	3.9	0
1.2	3.3	4	0
1.2	3.4	3.5	0
1.2	3.4	3.6	0
1.2	3.4	3.7	0
1.2	3.4	3.8	0
1.2	3.4	3.9	0
1.2	3.4	4	0
1.2	3.5	3.6	0
1.2	3.5	3.7	0
1.2	3.5	3.8	0
1.2	3.5	3.9	0
1.2	3.5	4	0
1.2	3.6	3.7	0
1.2	3.6	3.8	0
1.2	3.6	3.9	0
1.2	3.6	4	0
1.2	3.7	3.8	0
1.2	3.7	3.9	0
1.2	3.7	4	0
1.2	3.8	3.9	0
1.2	3.8	4	0
1.2	3.9	4	0
1.3	1.4	1.5	5
1.3	1.4	1.6	1
1.3	1.4	1.7	2
1.3	1.4	1.8	0
1.3	1.4	1.9	0
1.3	1.4	2	0
1.3	1.4	2.1	2
1.3	1.4	2.2	0
1.3	1.4	2.3	1
1.3	1.4	2.4	0
1.3	1.4	2.5	0
1.3	1.4	2.6	0
1.3	1.4	2.7	0
1.3	1.4	2.8	0
1.3	1.4	2.9	0
1.3	1.4	3	1
1.3	1.4	3.1	0
1.3	1.4	3.2	2
1.3	1.4	3.3	0
1.3	1.4	3.4	0
1.3	1.4	3.5	0
1.3	1.4	3.6	1
1.3	1.4	3.7	0
1.3	1.4	3.8	0
1.3	1.4	3.9	0
1.3	1.4	4	0
1.3	1.5	1.6	0
1.3	1.5	1.7	0
1.3	1.5	1.8	1
1.3	1.5	1.9	0
1.3	1.5	2	0
1.3	1.5	2.1	0
1.3	1.5	2.2	1
1.3	1.5	2.3	0
1.3	1.5	2.4	0
1.3	1.5	2.5	0
1.3	1.5	2.6	0
1.3	1.5	2.7	0
1.3	1.5	2.8	0
1.3	1.5	2.9	0
1.3	1.5	3	0
1.3	1.5	3.1	0
1.3	1.5	3.2	0
1.3	1.5	3.3	0
1.3	1.5	3.4	0
1.3	1.5	3.5	0
1.3	1.5	3.6	0
1.3	1.5	3.7	0
1.3	1.5	3.8	0
1.3	1.5	3.9	0
1.3	1.5	4	0
1.3	1.6	1.7	0
1.3	1.6	1.8	0
1.3	1.6	1.9	0
1.3	1.6	2	0
1.3	1.6	2.1	0
1.3	1.6	2.2	0
1.3	1.6	2.3	0
1.3	1.6	2.4	0
1.3	1.6	2.5	0
1.3	1.6	2.6	0
1.3	1.6	2.7	0
1.3	1.6	2.8	0
1.3	1.6	2.9	0
1.3	1.6	3	0
1.3	1.6	3.1	0
1.3	1.6	3.2	0
1.3	1.6	3.3	0
1.3	1.6	3.4	0
1.3	1.6	3.5	0
1.3	1.6	3.6	0
1.3	1.6	3.7	0
1.3	1.6	3.8	0
1.3	1.6	3.9	0
1.3	1.6	4	0
1.3	1.7	1.8	0
1.3	1.7	1.9	0
1.3	1.7	2	0
1.3	1.7	2.1	0
1.3	1.7	2.2	0
1.3	1.7	2.3	0
1.3	1.7	2.4	0
1.3	1.7	2.5	0
1.3	1.7	2.6	0
1.3	1.7	2.7	0
1.3	1.7	2.8	0
1.3	1.7	2.9	0
1.3	1.7	3	0
1.3	1.7	3.1	0
1.3	1.7	3.2	0
1.3	1.7	3.3	0
1.3	1.7	3.4	0
1.3	1.7	3.5	0
1.3	1.7	3.6	0
1.3	1.7	3.7	0
1.3	1.7	3.8	0
1.3	1.7	3.9	0
1.3	1.7	4	0
1.3	1.8	1.9	0
1.3	1.8	2	0
1.3	1.8	2.1	0
1.3	1.8	2.2	0
1.3	1.8	2.3	0
1.3	1.8	2.4	0
1.3	1.8	2.5	0
1.3	1.8	2.6	0
1.3	1.8	2.7	0
1.3	1.8	2.8	0
1.3	1.8	2.9	0
1.3	1.8	3	0
1.3	1.8	3.1	0
1.3	1.8	3.2	0
1.3	1.8	3.3	0
1.3	1.8	3.4	0
1.3	1.8	3.5	0
1.3	1.8	3.6	0
1.3	1.8	3.7	0
1.3	1.8	3.8	0
1.3	1.8	3.9	0
1.3	1.8	4	0
1.3	1.9	2	0
1.3	1.9	2.1	0
1.3	1.9	2.2	0
1.3	1.9	2.3	0
1.3	1.9	2.4	0
1.3	1.9	2.5	0
1.3	1.9	2.6	0
1.3	1.9	2.7	0
1.3	1.9	2.8	0
1.3	1.9	2.9	0
1.3	1.9	3	0
1.3	1.9	3.1	0
1.3	1.9	3.2	0
1.3	1.9	3.3	0
1.3	1.9	3.4	0
1.3	1.9	3.5	0
1.3	1.9	3.6	0
1.3	1.9	3.7	0
1.3	1.9	3.8	0
1.3	1.9	3.9	0
1.3	1.9	4	0
1.3	2	2.1	1
1.3	2	2.2	0
1.3	2	2.3	0
1.3	2	2.4	0
1.3	2	2.5	0
1.3	2	2.6	0
1.3	2	2.7	0
1.3	2	2.8	0
1.3	2	2.9	0
1.3	2	3	0
1.3	2	3.1	0
1.3	2	3.2	0
1.3	2	3.3	0
1.3	2	3.4	0
1.3	2	3.5	0
1.3	2	3.6	0
1.3	2	3.7	0
1.3	2	3.8	0
1.3	2	3.9	0
1.3	2	4	1
1.3	2.1	2.2	0
1.3	2.1	2.3	0
1.3	2.1	2.4	0
1.3	2.1	2.5	0
1.3	2.1	2.6	0
1.3	2.1	2.7	0
1.3	2.1	2.8	0
1.3	2.1	2.9	0
1.3	2.1	3	0
1.3	2.1	3.1	0
1.3	2.1	3.2	0
1.3	2.1	3.3	0
1.3	2.1	3.4	0
1.3	2.1	3.5	0
1.3	2.1	3.6	0
1.3	2.1	3.7	0
1.3	2.1	3.8	0
1.3	2.1	3.9	0
1.3	2.1	4	1
1.3	2.2	2.3	0
1.3	2.2	2.4	0
1.3	2.2	2.5	0
1.3	2.2	2.6	0
1.3	2.2	2.7	0
1.3	2.2	2.8	0
1.3	2.2	2.9	0
1.3	2.2	3	0
1.3	2.2	3.1	0
1.3	2.2	3.2	0
1.3	2.2	3.3	0
1.3	2.2	3.4	0
1.3	2.2	3.5	0
1.3	2.2	3.6	0
1.3	2.2	3.7	0
1.3	2.2	3.8	0
1.3	2.2	3.9	0
1.3	2.2	4	0
1.3	2.3	2.4	0
1.3	2.3	2.5	0
1.3	2.3	2.6	0
1.3	2.3	2.7	0
1.3	2.3	2.8	0
1.3	2.3	2.9	0
1.3	2.3	3	0
1.3	2.3	3.1	0
1.3	2.3	3.2	0
1.3	2.3	3.3	0
1.3	2.3	3.4	0
1.3	2.3	3.5	0
1.3	2.3	3.6	0
1.3	2.3	3.7	0
1.3	2.3	3.8	0
1.3	2.3	3.9	0
1.3	2.3	4	0
1.3	2.4	2.5	1
1.3	2.4	2.6	0
1.3	2.4	2.7	0
1.3	2.4	2.8	0
1.3	2.4	2.9	0
1.3	2.4	3	0
1.3	2.4	3.1	0
1.3	2.4	3.2	0
1.3	2.4	3.3	0
1.3	2.4	3.4	0
1.3	2.4	3.5	0
1.3	2.4	3.6	0
1.3	2.4	3.7	0
1.3	2.4	3.8	0
1.3	2.4	3.9	0
1.3	2.4	4	0
1.3	2.5	2.6	0
1.3	2.5	2.7	0
1.3	2.5	2.8	0
1.3	2.5	2.9	0
1.3	2.5	3	0
1.3	2.5	3.1	0
1.3	2.5	3.2	0
1.3	2.5	3.3	0
1.3	2.5	3.4	0
1.3	2.5	3.5	0
1.3	2.5	3.6	0
1.3	2.5	3.7	0
1.3	2.5	3.8	0
1.3	2.5	3.9	0
1.3	2.5	4	0
1.3	2.6	2.7	0
1.3	2.6	2.8	0
1.3	2.6	2.9	0
1.3	2.6	3	0
1.3	2.6	3.1	0
1.3	2.6	3.2	0
1.3	2.6	3.3	0
1.3	2.6	3.4	0
1.3	2.6	3.5	0
1.3	2.6	3.6	0
1.3	2.6	3.7	0
1.3	2.6	3.8	0
1.3	2.6	3.9	0
1.3	2.6	4	0
1.3	2.7	2.8	0
1.3	2.7	2.9	0
1.3	2.7	3	0
1.3	2.7	3.1	0
1.3	2.7	3.2	0
1.3	2.7	3.3	0
1.3	2.7	3.4	0
1.3	2.7	3.5	0
1.3	2.7	3.6	0
1.3	2.7	3.7	0
1.3	2.7	3.8	0
1.3	2.7	3.9	0
1.3	2.7	4	0
1.3	2.8	2.9	0
1.3	2.8	3	0
1.3	2.8	3.1	0
1.3	2.8	3.2	0
1.3	2.8	3.3	0
1.3	2.8	3.4	0
1.3	2.8	3.5	0
1.3	2.8	3.6	0
1.3	2.8	3.7	0
1.3	2.8	3.8	0
1.3	2.8	3.9	0
1.3	2.8	4	0
1.3	2.9	3	0
1.3	2.9	3.1	0
1.3	2.9	3.2	0
1.3	2.9	3.3	0
1.3	2.9	3.4	0
1.3	2.9	3.5	0
1.3	2.9	3.6	0
1.3	2.9	3.7	0
1.3	2.9	3.8	0
1.3	2.9	3.9	0
1.3	2.9	4	0
1.3	3	3.1	0
1.3	3	3.2	0
1.3	3	3.3	0
1.3	3	3.4	0
1.3	3	3.5	0
1.3	3	3.6	0
1.3	3	3.7	0
1.3	3	3.8	0
1.3	3	3.9	0
1.3	3	4	0
1.3	3.1	3.2	0
1.3	3.1	3.3	0
1.3	3.1	3.4	0
1.3	3.1	3.5	0
1.3	3.1	3.6	0
1.3	3.1	3.7	0
1.3	3.1	3.8	0
1.3	3.1	3.9	0
1.3	3.1	4	0
1.3	3.2	3.3	0
1.3	3.2	3.4	0
1.3	3.2	3.5	0
1.3	3.2	3.6	0
1.3	3.2	3.7	0
1.3	3.2	3.8	0
1.3	3.2	3.9	0
1.3	3.2	4	0
1.3	3.3	3.4	0
1.3	3.3	3.5	0
1.3	3.3	3.6	0
1.3	3.3	3.7	0
1.3	3.3	3.8	0
1.3	3.3	3.9	0
1.3	3.3	4	0
1.3	3.4	3.5	0
1.3	3.4	3.6	0
1.3	3.4	3.7	0
1.3	3.4	3.8	0
1.3	3.4	3.9	0
1.3	3.4	4	0
1.3	3.5	3.6	0
1.3	3.5	3.7	0
1.3	3.5	3.8	0
1.3	3.5	3.9	0
1.3	3.5	4	0
1.3	3.6	3.7	0
1.3	3.6	3.8	0
1.3	3.6	3.9	0
1.3	3.6	4	0
1.3	3.7	3.8	0
1.3	3.7	3.9	0
1.3	3.7	4	0
1.3	3.8	3.9	0
1.3	3.8	4	0
1.3	3.9	4	0
1.4	1.5	1.6	8
1.4	1.5	1.7	2
1.4	1.5	1.8	0
1.4	1.5	1.9	0
1.4	1.5	2	0
1.4	1.5	2.1	1
1.4	1.5	2.2	0
1.4	1.5	2.3	1
1.4	1.5	2.4	1
1.4	1.5	2.5	1
1.4	1.5	2.6	0
1.4	1.5	2.7	0
1.4	1.5	2.8	0
1.4	1.5	2.9	0
1.4	1.5	3	1
1.4	1.5	3.1	1
1.4	1.5	3.2	0
1.4	1.5	3.3	0
1.4	1.5	3.4	0
1.4	1.5	3.5	1
1.4	1.5	3.6	0
1.4	1.5	3.7	0
1.4	1.5	3.8	1
1.4	1.5	3.9	0
1.4	1.5	4	1
1.4	1.6	1.7	1
1.4	1.6	1.8	0
1.4	1.6	1.9	0
1.4	1.6	2	0
1.4	1.6	2.1	0
1.4	1.6	2.2	0
1.4	1.6	2.3	0
1.4	1.6	2.4	0
1.4	1.6	2.5	0
1.4	1.6	2.6	0
1.4	1.6	2.7	0
1.4	1.6	2.8	0
1.4	1.6	2.9	0
1.4	1.6	3	0
1.4	1.6	3.1	0
1.4	1.6	3.2	0
1.4	1.6	3.3	0
1.4	1.6	3.4	0
1.4	1.6	3.5	0
1.4	1.6	3.6	0
1.4	1.6	3.7	0
1.4	1.6	3.8	0
1.4	1.6	3.9	0
1.4	1.6	4	0
1.4	1.7	1.8	0
1.4	1.7	1.9	0
1.4	1.7	2	0
1.4	1.7	2.1	0
1.4	1.7	2.2	0
1.4	1.7	2.3	0
1.4	1.7	2.4	0
1.4	1.7	2.5	0
1.4	1.7	2.6	0
1.4	1.7	2.7	0
1.4	1.7	2.8	0
1.4	1.7	2.9	0
1.4	1.7	3	0
1.4	1.7	3.1	0
1.4	1.7	3.2	0
1.4	1.7	3.3	0
1.4	1.7	3.4	0
1.4	1.7	3.5	0
1.4	1.7	3.6	0
1.4	1.7	3.7	0
1.4	1.7	3.8	0
1.4	1.7	3.9	0
1.4	1.7	4	0
1.4	1.8	1.9	0
1.4	1.8	2	1
1.4	1.8	2.1	0
1.4	1.8	2.2	0
1.4	1.8	2.3	0
1.4	1.8	2.4	0
1.4	1.8	2.5	1
1.4	1.8	2.6	0
1.4	1.8	2.7	0
1.4	1.8	2.8	0
1.4	1.8	2.9	0
1.4	1.8	3	0
1.4	1.8	3.1	0
1.4	1.8	3.2	0
1.4	1.8	3.3	0
1.4	1.8	3.4	0
1.4	1.8	3.5	0
1.4	1.8	3.6	0
1.4	1.8	3.7	0
1.4	1.8	3.8	0
1.4	1.8	3.9	0
1.4	1.8	4	0
1.4	1.9	2	0
1.4	1.9	2.1	0
1.4	1.9	2.2	0
1.4	1.9	2.3	1
1.4	1.9	2.4	0
1.4	1.9	2.5	0
1.4	1.9	2.6	0
1.4	1.9	2.7	0
1.4	1.9	2.8	0
1.4	1.9	2.9	0
1.4	1.9	3	0
1.4	1.9	3.1	0
1.4	1.9	3.2	0
1.4	1.9	3.3	0
1.4	1.9	3.4	0
1.4	1.9	3.5	0
1.4	1.9	3.6	0
1.4	1.9	3.7	0
1.4	1.9	3.8	0
1.4	1.9	3.9	0
1.4	1.9	4	0
1.4	2	2.1	0
1.4	2	2.2	0
1.4	2	2.3	0
1.4	2	2.4	0
1.4	2	2.5	0
1.4	2	2.6	0
1.4	2	2.7	0
1.4	2	2.8	0
1.4	2	2.9	0
1.4	2	3	0
1.4	2	3.1	0
1.4	2	3.2	0
1.4	2	3.3	0
1.4	2	3.4	0
1.4	2	3.5	0
1.4	2	3.6	0
1.4	2	3.7	0
1.4	2	3.8	0
1.4	2	3.9	0
1.4	2	4	0
1.4	2.1	2.2	0
1.4	2.1	2.3	0
1.4	2.1	2.4	0
1.4	2.1	2.5	0
1.4	2.1	2.6	0
1.4	2.1	2.7	0
1.4	2.1	2.8	0
1.4	2.1	2.9	0
1.4	2.1	3	0
1.4	2.1	3.1	0
1.4	2.1	3.2	0
1.4	2.1	3.3	0
1.4	2.1	3.4	0
1.4	2.1	3.5	0
1.4	2.1	3.6	0
1.4	2.1	3.7	0
1.4	2.1	3.8	0
1.4	2.1	3.9	0
1.4	2.1	4	0
1.4	2.2	2.3	2
1.4	2.2	2.4	0
1.4	2.2	2.5	0
1.4	2.2	2.6	0
1.4	2.2	2.7	0
1.4	2.2	2.8	0
1.4	2.2	2.9	0
1.4	2.2	3	0
1.4	2.2	3.1	0
1.4	2.2	3.2	0
1.4	2.2	3.3	0
1.4	2.2	3.4	0
1.4	2.2	3.5	0
1.4	2.2	3.6	0
1.4	2.2	3.7	0
1.4	2.2	3.8	0
1.4	2.2	3.9	0
1.4	2.2	4	0
1.4	2.3	2.4	0
1.4	2.3	2.5	0
1.4	2.3	2.6	0
1.4	2.3	2.7	0
1.4	2.3	2.8	0
1.4	2.3	2.9	0
1.4	2.3	3	0
1.4	2.3	3.1	0
1.4	2.3	3.2	0
1.4	2.3	3.3	0
1.4	2.3	3.4	0
1.4	2.3	3.5	0
1.4	2.3	3.6	0
1.4	2.3	3.7	0
1.4	2.3	3.8	0
1.4	2.3	3.9	0
1.4	2.3	4	0
1.4	2.4	2.5	0
1.4	2.4	2.6	0
1.4	2.4	2.7	0
1.4	2.4	2.8	0
1.4	2.4	2.9	0
1.4	2.4	3	0
1.4	2.4	3.1	0
1.4	2.4	3.2	0
1.4	2.4	3.3	0
1.4	2.4	3.4	0
1.4	2.4	3.5	0
1.4	2.4	3.6	0
1.4	2.4	3.7	0
1.4	2.4	3.8	0
1.4	2.4	3.9	0
1.4	2.4	4	0
1.4	2.5	2.6	0
1.4	2.5	2.7	0
1.4	2.5	2.8	0
1.4	2.5	2.9	0
1.4	2.5	3	0
1.4	2.5	3.1	0
1.4	2.5	3.2	0
1.4	2.5	3.3	0
1.4	2.5	3.4	0
1.4	2.5	3.5	0
1.4	2.5	3.6	0
1.4	2.5	3.7	0
1.4	2.5	3.8	0
1.4	2.5	3.9	0
1.4	2.5	4	0
1.4	2.6	2.7	0
1.4	2.6	2.8	0
1.4	2.6	2.9	0
1.4	2.6	3	0
1.4	2.6	3.1	0
1.4	2.6	3.2	0
1.4	2.6	3.3	0
1.4	2.6	3.4	0
1.4	2.6	3.5	0
1.4	2.6	3.6	0
1.4	2.6	3.7	0
1.4	2.6	3.8	0
1.4	2.6	3.9	0
1.4	2.6	4	0
1.4	2.7	2.8	0
1.4	2.7	2.9	0
1.4	2.7	3	0
1.4	2.7	3.1	0
1.4	2.7	3.2	0
1.4	2.7	3.3	0
1.4	2.7	3.4	0
1.4	2.7	3.5	0
1.4	2.7	3.6	0
1.4	2.7	3.7	0
1.4	2.7	3.8	0
1.4	2.7	3.9	0
1.4	2.7	4	0
1.4	2.8	2.9	0
1.4	2.8	3	0
1.4	2.8	3.1	0
1.4	2.8	3.2	0
1.4	2.8	3.3	0
1.4	2.8	3.4	0
1.4	2.8	3.5	0
1.4	2.8	3.6	0
1.4	2.8	3.7	0
1.4	2.8	3.8	0
1.4	2.8	3.9	0
1.4	2.8	4	0
1.4	2.9	3	0
1.4	2.9	3.1	0
1.4	2.9	3.2	0
1.4	2.9	3.3	0
1.4	2.9	3.4	0
1.4	2.9	3.5	0
1.4	2.9	3.6	0
1.4	2.9	3.7	0
1.4	2.9	3.8	0
1.4	2.9	3.9	0
1.4	2.9	4	0
1.4	3	3.1	0
1.4	3	3.2	0
1.4	3	3.3	0
1.4	3	3.4	0
1.4	3	3.5	0
1.4	3	3.6	0
1.4	3	3.7	0
1.4	3	3.8	0
1.4	3	3.9	0
1.4	3	4	0
1.4	3.1	3.2	0
1.4	3.1	3.3	0
1.4	3.1	3.4	0
1.4	3.1	3.5	0
1.4	3.1	3.6	0
1.4	3.1	3.7	0
1.4	3.1	3.8	0
1.4	3.1	3.9	0
1.4	3.1	4	0
1.4	3.2	3.3	0
1.4	3.2	3.4	0
1.4	3.2	3.5	0
1.4	3.2	3.6	0
1.4	3.2	3.7	0
1.4	3.2	3.8	0
1.4	3.2	3.9	0
1.4	3.2	4	0
1.4	3.3	3.4	0
1.4	3.3	3.5	0
1.4	3.3	3.6	0
1.4	3.3	3.7	0
1.4	3.3	3.8	0
1.4	3.3	3.9	0
1.4	3.3	4	0
1.4	3.4	3.5	1
1.4	3.4	3.6	0
1.4	3.4	3.7	0
1.4	3.4	3.8	0
1.4	3.4	3.9	0
1.4	3.4	4	0
1.4	3.5	3.6	0
1.4	3.5	3.7	0
1.4	3.5	3.8	0
1.4	3.5	3.9	0
1.4	3.5	4	0
1.4	3.6	3.7	0
1.4	3.6	3.8	0
1.4	3.6	3.9	0
1.4	3.6	4	0
1.4	3.7	3.8	0
1.4	3.7	3.9	0
1.4	3.7	4	0
1.4	3.8	3.9	0
1.4	3.8	4	0
1.4	3.9	4	0
1.5	1.6	1.7	13
1.5	1.6	1.8	5
1.5	1.6	1.9	0
1.5	1.6	2	0
1.5	1.6	2.1	2
1.5	1.6	2.2	0
1.5	1.6	2.3	1
1.5	1.6	2.4	0
1.5	1.6	2.5	1
1.5	1.6	2.6	0
1.5	1.6	2.7	0
1.5	1.6	2.8	0
1.5	1.6	2.9	0
1.5	1.6	3	1
1.5	1.6	3.1	0
1.5	1.6	3.2	0
1.5	1.6	3.3	0
1.5	1.6	3.4	0
1.5	1.6	3.5	0
1.5	1.6	3.6	1
1.5	1.6	3.7	1
1.5	1.6	3.8	0
1.5	1.6	3.9	0
1.5	1.6	4	0
1.5	1.7	1.8	1
1.5	1.7	1.9	0
1.5	1.7	2	0
1.5	1.7	2.1	0
1.5	1.7	2.2	0
1.5	1.7	2.3	0
1.5	1.7	2.4	0
1.5	1.7	2.5	0
1.5	1.7	2.6	0
1.5	1.7	2.7	0
1.5	1.7	2.8	0
1.5	1.7	2.9	0
1.5	1.7	3	0
1.5	1.7	3.1	0
1.5	1.7	3.2	0
1.5	1.7	3.3	0
1.5	1.7	3.4	0
1.5	1.7	3.5	0
1.5	1.7	3.6	0
1.5	1.7	3.7	0
1.5	1.7	3.8	0
1.5	1.7	3.9	0
1.5	1.7	4	0
1.5	1.8	1.9	0
1.5	1.8	2	0
1.5	1.8	2.1	0
1.5	1.8	2.2	0
1.5	1.8	2.3	0
1.5	1.8	2.4	0
1.5	1.8	2.5	0
1.5	1.8	2.6	0
1.5	1.8	2.7	0
1.5	1.8	2.8	0
1.5	1.8	2.9	0
1.5	1.8	3	0
1.5	1.8	3.1	0
1.5	1.8	3.2	0
1.5	1.8	3.3	0
1.5	1.8	3.4	0
1.5	1.8	3.5	0
1.5	1.8	3.6	0
1.5	1.8	3.7	0
1.5	1.8	3.8	0
1.5	1.8	3.9	0
1.5	1.8	4	0
1.5	1.9	2	1
1.5	1.9	2.1	0
1.5	1.9	2.2	0
1.5	1.9	2.3	0
1.5	1.9	2.4	0
1.5	1.9	2.5	0
1.5	1.9	2.6	0
1.5	1.9	2.7	0
1.5	1.9	2.8	0
1.5	1.9	2.9	0
1.5	1.9	3	0
1.5	1.9	3.1	0
1.5	1.9	3.2	0
1.5	1.9	3.3	0
1.5	1.9	3.4	0
1.5	1.9	3.5	0
1.5	1.9	3.6	0
1.5	1.9	3.7	0
1.5	1.9	3.8	0
1.5	1.9	3.9	0
1.5	1.9	4	0
1.5	2	2.1	0
1.5	2	2.2	0
1.5	2	2.3	0
1.5	2	2.4	0
1.5	2	2.5	0
1.5	2	2.6	0
1.5	2	2.7	0
1.5	2	2.8	0
1.5	2	2.9	0
1.5	2	3	0
1.5	2	3.1	0
1.5	2	3.2	0
1.5	2	3.3	0
1.5	2	3.4	0
1.5	2	3.5	0
1.5	2	3.6	0
1.5	2	3.7	0
1.5	2	3.8	0
1.5	2	3.9	0
1.5	2	4	1
1.5	2.1	2.2	1
1.5	2.1	2.3	0
1.5	2.1	2.4	0
1.5	2.1	2.5	0
1.5	2.1	2.6	0
1.5	2.1	2.7	0
1.5	2.1	2.8	0
1.5	2.1	2.9	0
1.5	2.1	3	0
1.5	2.1	3.1	0
1.5	2.1	3.2	0
1.5	2.1	3.3	0
1.5	2.1	3.4	0
1.5	2.1	3.5	0
1.5	2.1	3.6	0
1.5	2.1	3.7	0
1.5	2.1	3.8	0
1.5	2.1	3.9	0
1.5	2.1	4	0
1.5	2.2	2.3	2
1.5	2.2	2.4	0
1.5	2.2	2.5	0
1.5	2.2	2.6	0
1.5	2.2	2.7	0
1.5	2.2	2.8	0
1.5	2.2	2.9	0
1.5	2.2	3	0
1.5	2.2	3.1	0
1.5	2.2	3.2	0
1.5	2.2	3.3	0
1.5	2.2	3.4	0
1.5	2.2	3.5	0
1.5	2.2	3.6	0
1.5	2.2	3.7	0
1.5	2.2	3.8	0
1.5	2.2	3.9	0
1.5	2.2	4	0
1.5	2.3	2.4	0
1.5	2.3	2.5	0
1.5	2.3	2.6	0
1.5	2.3	2.7	0
1.5	2.3	2.8	0
1.5	2.3	2.9	0
1.5	2.3	3	0
1.5	2.3	3.1	0
1.5	2.3	3.2	0
1.5	2.3	3.3	0
1.5	2.3	3.4	0
1.5	2.3	3.5	0
1.5	2.3	3.6	0
1.5	2.3	3.7	0
1.5	2.3	3.8	0
1.5	2.3	3.9	0
1.5	2.3	4	0
1.5	2.4	2.5	0
1.5	2.4	2.6	0
1.5	2.4	2.7	0
1.5	2.4	2.8	0
1.5	2.4	2.9	0
1.5	2.4	3	0
1.5	2.4	3.1	0
1.5	2.4	3.2	0
1.5	2.4	3.3	0
1.5	2.4	3.4	0
1.5	2.4	3.5	0
1.5	2.4	3.6	0
1.5	2.4	3.7	0
1.5	2.4	3.8	0
1.5	2.4	3.9	0
1.5	2.4	4	2
1.5	2.5	2.6	0
1.5	2.5	2.7	0
1.5	2.5	2.8	0
1.5	2.5	2.9	0
1.5	2.5	3	0
1.5	2.5	3.1	0
1.5	2.5	3.2	0
1.5	2.5	3.3	0
1.5	2.5	3.4	0
1.5	2.5	3.5	0
1.5	2.5	3.6	0
1.5	2.5	3.7	0
1.5	2.5	3.8	0
1.5	2.5	3.9	0
1.5	2.5	4	0
1.5	2.6	2.7	0
1.5	2.6	2.8	0
1.5	2.6	2.9	0
1.5	2.6	3	0
1.5	2.6	3.1	0
1.5	2.6	3.2	0
1.5	2.6	3.3	0
1.5	2.6	3.4	0
1.5	2.6	3.5	0
1.5	2.6	3.6	0
1.5	2.6	3.7	0
1.5	2.6	3.8	0
1.5	2.6	3.9	0
1.5	2.6	4	0
1.5	2.7	2.8	0
1.5	2.7	2.9	0
1.5	2.7	3	0
1.5	2.7	3.1	0
1.5	2.7	3.2	0
1.5	2.7	3.3	0
1.5	2.7	3.4	0
1.5	2.7	3.5	0
1.5	2.7	3.6	0
1.5	2.7	3.7	0
1.5	2.7	3.8	0
1.5	2.7	3.9	0
1.5	2.7	4	0
1.5	2.8	2.9	0
1.5	2.8	3	0
1.5	2.8	3.1	0
1.5	2.8	3.2	0
1.5	2.8	3.3	0
1.5	2.8	3.4	0
1.5	2.8	3.5	0
1.5	2.8	3.6	0
1.5	2.8	3.7	0
1.5	2.8	3.8	0
1.5	2.8	3.9	0
1.5	2.8	4	0
1.5	2.9	3	0
1.5	2.9	3.1	0
1.5	2.9	3.2	0
1.5	2.9	3.3	0
1.5	2.9	3.4	0
1.5	2.9	3.5	0
1.5	2.9	3.6	0
1.5	2.9	3.7	0
1.5	2.9	3.8	0
1.5	2.9	3.9	0
1.5	2.9	4	0
1.5	3	3.1	0
1.5	3	3.2	0
1.5	3	3.3	0
1.5	3	3.4	0
1.5	3	3.5	0
1.5	3	3.6	0
1.5	3	3.7	0
1.5	3	3.8	0
1.5	3	3.9	0
1.5	3	4	0
1.5	3.1	3.2	0
1.5	3.1	3.3	0
1.5	3.1	3.4	0
1.5	3.1	3.5	0
1.5	3.1	3.6	0
1.5	3.1	3.7	0
1.5	3.1	3.8	0
1.5	3.1	3.9	0
1.5	3.1	4	0
1.5	3.2	3.3	0
1.5	3.2	3.4	0
1.5	3.2	3.5	0
1.5	3.2	3.6	0
1.5	3.2	3.7	0
1.5	3.2	3.8	0
1.5	3.2	3.9	0
1.5	3.2	4	0
1.5	3.3	3.4	0
1.5	3.3	3.5	0
1.5	3.3	3.6	0
1.5	3.3	3.7	0
1.5	3.3	3.8	0
1.5	3.3	3.9	0
1.5	3.3	4	0
1.5	3.4	3.5	0
1.5	3.4	3.6	0
1.5	3.4	3.7	0
1.5	3.4	3.8	0
1.5	3.4	3.9	0
1.5	3.4	4	0
1.5	3.5	3.6	0
1.5	3.5	3.7	0
1.5	3.5	3.8	0
1.5	3.5	3.9	0
1.5	3.5	4	0
1.5	3.6	3.7	0
1.5	3.6	3.8	0
1.5	3.6	3.9	0
1.5	3.6	4	0
1.5	3.7	3.8	0
1.5	3.7	3.9	0
1.5	3.7	4	0
1.5	3.8	3.9	0
1.5	3.8	4	0
1.5	3.9	4	0
1.6	1.7	1.8	7
1.6	1.7	1.9	1
1.6	1.7	2	0
1.6	1.7	2.1	0
1.6	1.7	2.2	0
1.6	1.7	2.3	0
1.6	1.7	2.4	0
1.6	1.7	2.5	1
1.6	1.7	2.6	0
1.6	1.7	2.7	0
1.6	1.7	2.8	2
1.6	1.7	2.9	0
1.6	1.7	3	0
1.6	1.7	3.1	1
1.6	1.7	3.2	0
1.6	1.7	3.3	0
1.6	1.7	3.4	1
1.6	1.7	3.5	0
1.6	1.7	3.6	0
1.6	1.7	3.7	0
1.6	1.7	3.8	0
1.6	1.7	3.9	0
1.6	1.7	4	2
1.6	1.8	1.9	1
1.6	1.8	2	0
1.6	1.8	2.1	0
1.6	1.8	2.2	0
1.6	1.8	2.3	0
1.6	1.8	2.4	0
1.6	1.8	2.5	0
1.6	1.8	2.6	0
1.6	1.8	2.7	0
1.6	1.8	2.8	0
1.6	1.8	2.9	0
1.6	1.8	3	0
1.6	1.8	3.1	0
1.6	1.8	3.2	0
1.6	1.8	3.3	0
1.6	1.8	3.4	0
1.6	1.8	3.5	0
1.6	1.8	3.6	0
1.6	1.8	3.7	0
1.6	1.8	3.8	0
1.6	1.8	3.9	0
1.6	1.8	4	0
1.6	1.9	2	1
1.6	1.9	2.1	0
1.6	1.9	2.2	0
1.6	1.9	2.3	0
1.6	1.9	2.4	0
1.6	1.9	2.5	0
1.6	1.9	2.6	0
1.6	1.9	2.7	0
1.6	1.9	2.8	0
1.6	1.9	2.9	0
1.6	1.9	3	0
1.6	1.9	3.1	0
1.6	1.9	3.2	0
1.6	1.9	3.3	0
1.6	1.9	3.4	0
1.6	1.9	3.5	0
1.6	1.9	3.6	0
1.6	1.9	3.7	0
1.6	1.9	3.8	0
1.6	1.9	3.9	0
1.6	1.9	4	0
1.6	2	2.1	0
1.6	2	2.2	0
1.6	2	2.3	0
1.6	2	2.4	0
1.6	2	2.5	0
1.6	2	2.6	0
1.6	2	2.7	0
1.6	2	2.8	0
1.6	2	2.9	0
1.6	2	3	0
1.6	2	3.1	0
1.6	2	3.2	0
1.6	2	3.3	0
1.6	2	3.4	0
1.6	2	3.5	0
1.6	2	3.6	0
1.6	2	3.7	0
1.6	2	3.8	0
1.6	2	3.9	0
1.6	2	4	0
1.6	2.1	2.2	0
1.6	2.1	2.3	0
1.6	2.1	2.4	0
1.6	2.1	2.5	0
1.6	2.1	2.6	0
1.6	2.1	2.7	0
1.6	2.1	2.8	0
1.6	2.1	2.9	0
1.6	2.1	3	0
1.6	2.1	3.1	0
1.6	2.1	3.2	0
1.6	2.1	3.3	0
1.6	2.1	3.4	0
1.6	2.1	3.5	0
1.6	2.1	3.6	0
1.6	2.1	3.7	0
1.6	2.1	3.8	0
1.6	2.1	3.9	0
1.6	2.1	4	1
1.6	2.2	2.3	0
1.6	2.2	2.4	0
1.6	2.2	2.5	0
1.6	2.2	2.6	0
1.6	2.2	2.7	0
1.6	2.2	2.8	1
1.6	2.2	2.9	0
1.6	2.2	3	0
1.6	2.2	3.1	0
1.6	2.2	3.2	0
1.6	2.2	3.3	0
1.6	2.2	3.4	0
1.6	2.2	3.5	0
1.6	2.2	3.6	0
1.6	2.2	3.7	0
1.6	2.2	3.8	0
1.6	2.2	3.9	0
1.6	2.2	4	0
1.6	2.3	2.4	0
1.6	2.3	2.5	0
1.6	2.3	2.6	0
1.6	2.3	2.7	0
1.6	2.3	2.8	0
1.6	2.3	2.9	0
1.6	2.3	3	0
1.6	2.3	3.1	0
1.6	2.3	3.2	0
1.6	2.3	3.3	0
1.6	2.3	3.4	0
1.6	2.3	3.5	0
1.6	2.3	3.6	0
1.6	2.3	3.7	0
1.6	2.3	3.8	0
1.6	2.3	3.9	0
1.6	2.3	4	0
1.6	2.4	2.5	0
1.6	2.4	2.6	0
1.6	2.4	2.7	0
1.6	2.4	2.8	0
1.6	2.4	2.9	0
1.6	2.4	3	0
1.6	2.4	3.1	0
1.6	2.4	3.2	0
1.6	2.4	3.3	0
1.6	2.4	3.4	0
1.6	2.4	3.5	0
1.6	2.4	3.6	0
1.6	2.4	3.7	0
1.6	2.4	3.8	0
1.6	2.4	3.9	0
1.6	2.4	4	0
1.6	2.5	2.6	0
1.6	2.5	2.7	0
1.6	2.5	2.8	0
1.6	2.5	2.9	0
1.6	2.5	3	0
1.6	2.5	3.1	0
1.6	2.5	3.2	0
1.6	2.5	3.3	0
1.6	2.5	3.4	0
1.6	2.5	3.5	0
1.6	2.5	3.6	0
1.6	2.5	3.7	0
1.6	2.5	3.8	0
1.6	2.5	3.9	0
1.6	2.5	4	0
1.6	2.6	2.7	0
1.6	2.6	2.8	0
1.6	2.6	2.9	0
1.6	2.6	3	0
1.6	2.6	3.1	0
1.6	2.6	3.2	0
1.6	2.6	3.3	0
1.6	2.6	3.4	0
1.6	2.6	3.5	0
1.6	2.6	3.6	0
1.6	2.6	3.7	0
1.6	2.6	3.8	0
1.6	2.6	3.9	0
1.6	2.6	4	0
1.6	2.7	2.8	0
1.6	2.7	2.9	0
1.6	2.7	3	0
1.6	2.7	3.1	0
1.6	2.7	3.2	0
1.6	2.7	3.3	0
1.6	2.7	3.4	0
1.6	2.7	3.5	0
1.6	2.7	3.6	0
1.6	2.7	3.7	0
1.6	2.7	3.8	0
1.6	2.7	3.9	0
1.6	2.7	4	0
1.6	2.8	2.9	0
1.6	2.8	3	0
1.6	2.8	3.1	0
1.6	2.8	3.2	0
1.6	2.8	3.3	0
1.6	2.8	3.4	0
1.6	2.8	3.5	0
1.6	2.8	3.6	0
1.6	2.8	3.7	0
1.6	2.8	3.8	0
1.6	2.8	3.9	0
1.6	2.8	4	0
1.6	2.9	3	0
1.6	2.9	3.1	0
1.6	2.9	3.2	0
1.6	2.9	3.3	0
1.6	2.9	3.4	0
1.6	2.9	3.5	0
1.6	2.9	3.6	0
1.6	2.9	3.7	0
1.6	2.9	3.8	0
1.6	2.9	3.9	0
1.6	2.9	4	0
1.6	3	3.1	0
1.6	3	3.2	0
1.6	3	3.3	0
1.6	3	3.4	0
1.6	3	3.5	0
1.6	3	3.6	0
1.6	3	3.7	0
1.6	3	3.8	0
1.6	3	3.9	0
1.6	3	4	0
1.6	3.1	3.2	0
1.6	3.1	3.3	0
1.6	3.1	3.4	0
1.6	3.1	3.5	0
1.6	3.1	3.6	0
1.6	3.1	3.7	0
1.6	3.1	3.8	0
1.6	3.1	3.9	0
1.6	3.1	4	0
1.6	3.2	3.3	0
1.6	3.2	3.4	0
1.6	3.2	3.5	0
1.6	3.2	3.6	0
1.6	3.2	3.7	0
1.6	3.2	3.8	0
1.6	3.2	3.9	0
1.6	3.2	4	0
1.6	3.3	3.4	0
1.6	3.3	3.5	0
1.6	3.3	3.6	0
1.6	3.3	3.7	0
1.6	3.3	3.8	0
1.6	3.3	3.9	0
1.6	3.3	4	0
1.6	3.4	3.5	0
1.6	3.4	3.6	0
1.6	3.4	3.7	0
1.6	3.4	3.8	0
1.6	3.4	3.9	0
1.6	3.4	4	0
1.6	3.5	3.6	0
1.6	3.5	3.7	0
1.6	3.5	3.8	0
1.6	3.5	3.9	0
1.6	3.5	4	0
1.6	3.6	3.7	0
1.6	3.6	3.8	0
1.6	3.6	3.9	0
1.6	3.6	4	0
1.6	3.7	3.8	0
1.6	3.7	3.9	0
1.6	3.7	4	0
1.6	3.8	3.9	0
1.6	3.8	4	0
1.6	3.9	4	0
1.7	1.8	1.9	11
1.7	1.8	2	0
1.7	1.8	2.1	0
1.7	1.8	2.2	0
1.7	1.8	2.3	1
1.7	1.8	2.4	0
1.7	1.8	2.5	0
1.7	1.8	2.6	1
1.7	1.8	2.7	0
1.7	1.8	2.8	1
1.7	1.8	2.9	0
1.7	1.8	3	0
1.7	1.8	3.1	0
1.7	1.8	3.2	0
1.7	1.8	3.3	0
1.7	1.8	3.4	0
1.7	1.8	3.5	1
1.7	1.8	3.6	0
1.7	1.8	3.7	0
1.7	1.8	3.8	0
1.7	1.8	3.9	0
1.7	1.8	4	2
1.7	1.9	2	1
1.7	1.9	2.1	0
1.7	1.9	2.2	0
1.7	1.9	2.3	0
1.7	1.9	2.4	0
1.7	1.9	2.5	0
1.7	1.9	2.6	0
1.7	1.9	2.7	0
1.7	1.9	2.8	0
1.7	1.9	2.9	0
1.7	1.9	3	0
1.7	1.9	3.1	0
1.7	1.9	3.2	0
1.7	1.9	3.3	0
1.7	1.9	3.4	0
1.7	1.9	3.5	0
1.7	1.9	3.6	0
1.7	1.9	3.7	0
1.7	1.9	3.8	0
1.7	1.9	3.9	0
1.7	1.9	4	0
1.7	2	2.1	1
1.7	2	2.2	0
1.7	2	2.3	0
1.7	2	2.4	0
1.7	2	2.5	0
1.7	2	2.6	0
1.7	2	2.7	0
1.7	2	2.8	0
1.7	2	2.9	0
1.7	2	3	0
1.7	2	3.1	0
1.7	2	3.2	0
1.7	2	3.3	0
1.7	2	3.4	0
1.7	2	3.5	0
1.7	2	3.6	0
1.7	2	3.7	0
1.7	2	3.8	0
1.7	2	3.9	0
1.7	2	4	0
1.7	2.1	2.2	0
1.7	2.1	2.3	0
1.7	2.1	2.4	0
1.7	2.1	2.5	0
1.7	2.1	2.6	0
1.7	2.1	2.7	0
1.7	2.1	2.8	0
1.7	2.1	2.9	0
1.7	2.1	3	0
1.7	2.1	3.1	0
1.7	2.1	3.2	0
1.7	2.1	3.3	0
1.7	2.1	3.4	0
1.7	2.1	3.5	0
1.7	2.1	3.6	0
1.7	2.1	3.7	0
1.7	2.1	3.8	0
1.7	2.1	3.9	0
1.7	2.1	4	0
1.7	2.2	2.3	0
1.7	2.2	2.4	0
1.7	2.2	2.5	0
1.7	2.2	2.6	0
1.7	2.2	2.7	0
1.7	2.2	2.8	0
1.7	2.2	2.9	0
1.7	2.2	3	0
1.7	2.2	3.1	0
1.7	2.2	3.2	0
1.7	2.2	3.3	0
1.7	2.2	3.4	0
1.7	2.2	3.5	0
1.7	2.2	3.6	0
1.7	2.2	3.7	0
1.7	2.2	3.8	0
1.7	2.2	3.9	0
1.7	2.2	4	0
1.7	2.3	2.4	0
1.7	2.3	2.5	0
1.7	2.3	2.6	0
1.7	2.3	2.7	0
1.7	2.3	2.8	0
1.7	2.3	2.9	0
1.7	2.3	3	0
1.7	2.3	3.1	0
1.7	2.3	3.2	0
1.7	2.3	3.3	0
1.7	2.3	3.4	0
1.7	2.3	3.5	0
1.7	2.3	3.6	0
1.7	2.3	3.7	0
1.7	2.3	3.8	0
1.7	2.3	3.9	0
1.7	2.3	4	0
1.7	2.4	2.5	0
1.7	2.4	2.6	0
1.7	2.4	2.7	0
1.7	2.4	2.8	0
1.7	2.4	2.9	0
1.7	2.4	3	0
1.7	2.4	3.1	0
1.7	2.4	3.2	0
1.7	2.4	3.3	0
1.7	2.4	3.4	0
1.7	2.4	3.5	0
1.7	2.4	3.6	1
1.7	2.4	3.7	0
1.7	2.4	3.8	0
1.7	2.4	3.9	0
1.7	2.4	4	0
1.7	2.5	2.6	0
1.7	2.5	2.7	0
1.7	2.5	2.8	0
1.7	2.5	2.9	0
1.7	2.5	3	0
1.7	2.5	3.1	0
1.7	2.5	3.2	0
1.7	2.5	3.3	0
1.7	2.5	3.4	0
1.7	2.5	3.5	0
1.7	2.5	3.6	0
1.7	2.5	3.7	0
1.7	2.5	3.8	0
1.7	2.5	3.9	0
1.7	2.5	4	0
1.7	2.6	2.7	1
1.7	2.6	2.8	1
1.7	2.6	2.9	0
1.7	2.6	3	0
1.7	2.6	3.1	0
1.7	2.6	3.2	0
1.7	2.6	3.3	0
1.7	2.6	3.4	0
1.7	2.6	3.5	0
1.7	2.6	3.6	0
1.7	2.6	3.7	0
1.7	2.6	3.8	0
1.7	2.6	3.9	0
1.7	2.6	4	0
1.7	2.7	2.8	0
1.7	2.7	2.9	0
1.7	2.7	3	0
1.7	2.7	3.1	0
1.7	2.7	3.2	0
1.7	2.7	3.3	0
1.7	2.7	3.4	0
1.7	2.7	3.5	0
1.7	2.7	3.6	0
1.7	2.7	3.7	0
1.7	2.7	3.8	0
1.7	2.7	3.9	0
1.7	2.7	4	0
1.7	2.8	2.9	0
1.7	2.8	3	0
1.7	2.8	3.1	0
1.7	2.8	3.2	0
1.7	2.8	3.3	0
1.7	2.8	3.4	0
1.7	2.8	3.5	0
1.7	2.8	3.6	0
1.7	2.8	3.7	0
1.7	2.8	3.8	0
1.7	2.8	3.9	0
1.7	2.8	4	0
1.7	2.9	3	0
1.7	2.9	3.1	0
1.7	2.9	3.2	0
1.7	2.9	3.3	0
1.7	2.9	3.4	0
1.7	2.9	3.5	0
1.7	2.9	3.6	0
1.7	2.9	3.7	0
1.7	2.9	3.8	0
1.7	2.9	3.9	0
1.7	2.9	4	0
1.7	3	3.1	0
1.7	3	3.2	0
1.7	3	3.3	0
1.7	3	3.4	0
1.7	3	3.5	0
1.7	3	3.6	0
1.7	3	3.7	0
1.7	3	3.8	0
1.7	3	3.9	0
1.7	3	4	0
1.7	3.1	3.2	0
1.7	3.1	3.3	0
1.7	3.1	3.4	0
1.7	3.1	3.5	0
1.7	3.1	3.6	0
1.7	3.1	3.7	0
1.7	3.1	3.8	0
1.7	3.1	3.9	0
1.7	3.1	4	0
1.7	3.2	3.3	0
1.7	3.2	3.4	0
1.7	3.2	3.5	0
1.7	3.2	3.6	0
1.7	3.2	3.7	0
1.7	3.2	3.8	0
1.7	3.2	3.9	0
1.7	3.2	4	0
1.7	3.3	3.4	0
1.7	3.3	3.5	0
1.7	3.3	3.6	0
1.7	3.3	3.7	0
1.7	3.3	3.8	0
1.7	3.3	3.9	0
1.7	3.3	4	0
1.7	3.4	3.5	1
1.7	3.4	3.6	0
1.7	3.4	3.7	0
1.7	3.4	3.8	0
1.7	3.4	3.9	0
1.7	3.4	4	0
1.7	3.5	3.6	0
1.7	3.5	3.7	0
1.7	3.5	3.8	0
1.7	3.5	3.9	0
1.7	3.5	4	0
1.7	3.6	3.7	0
1.7	3.6	3.8	0
1.7	3.6	3.9	0
1.7	3.6	4	0
1.7	3.7	3.8	0
1.7	3.7	3.9	0
1.7	3.7	4	0
1.7	3.8	3.9	0
1.7	3.8	4	0
1.7	3.9	4	0
1.8	1.9	2	6
1.8	1.9	2.1	0
1.8	1.9	2.2	1
1.8	1.9	2.3	0
1.8	1.9	2.4	1
1.8	1.9	2.5	0
1.8	1.9	2.6	0
1.8	1.9	2.7	0
1.8	1.9	2.8	0
1.8	1.9	2.9	0
1.8	1.9	3	0
1.8	1.9	3.1	0
1.8	1.9	3.2	0
1.8	1.9	3.3	0
1.8	1.9	3.4	0
1.8	1.9	3.5	0
1.8	1.9	3.6	0
1.8	1.9	3.7	0
1.8	1.9	3.8	0
1.8	1.9	3.9	0
1.8	1.9	4	0
1.8	2	2.1	0
1.8	2	2.2	0
1.8	2	2.3	0
1.8	2	2.4	0
1.8	2	2.5	0
1.8	2	2.6	0
1.8	2	2.7	0
1.8	2	2.8	0
1.8	2	2.9	0
1.8	2	3	0
1.8	2	3.1	0
1.8	2	3.2	0
1.8	2	3.3	0
1.8	2	3.4	0
1.8	2	3.5	0
1.8	2	3.6	0
1.8	2	3.7	0
1.8	2	3.8	0
1.8	2	3.9	0
1.8	2	4	1
1.8	2.1	2.2	0
1.8	2.1	2.3	0
1.8	2.1	2.4	0
1.8	2.1	2.5	0
1.8	2.1	2.6	0
1.8	2.1	2.7	0
1.8	2.1	2.8	0
1.8	2.1	2.9	0
1.8	2.1	3	0
1.8	2.1	3.1	0
1.8	2.1	3.2	0
1.8	2.1	3.3	0
1.8	2.1	3.4	0
1.8	2.1	3.5	0
1.8	2.1	3.6	0
1.8	2.1	3.7	0
1.8	2.1	3.8	0
1.8	2.1	3.9	0
1.8	2.1	4	0
1.8	2.2	2.3	0
1.8	2.2	2.4	0
1.8	2.2	2.5	0
1.8	2.2	2.6	0
1.8	2.2	2.7	0
1.8	2.2	2.8	0
1.8	2.2	2.9	0
1.8	2.2	3	0
1.8	2.2	3.1	0
1.8	2.2	3.2	0
1.8	2.2	3.3	0
1.8	2.2	3.4	0
1.8	2.2	3.5	0
1.8	2.2	3.6	0
1.8	2.2	3.7	0
1.8	2.2	3.8	0
1.8	2.2	3.9	0
1.8	2.2	4	0
1.8	2.3	2.4	1
1.8	2.3	2.5	0
1.8	2.3	2.6	0
1.8	2.3	2.7	0
1.8	2.3	2.8	0
1.8	2.3	2.9	0
1.8	2.3	3	0
1.8	2.3	3.1	0
1.8	2.3	3.2	0
1.8	2.3	3.3	0
1.8	2.3	3.4	0
1.8	2.3	3.5	0
1.8	2.3	3.6	0
1.8	2.3	3.7	0
1.8	2.3	3.8	0
1.8	2.3	3.9	0
1.8	2.3	4	0
1.8	2.4	2.5	0
1.8	2.4	2.6	0
1.8	2.4	2.7	0
1.8	2.4	2.8	0
1.8	2.4	2.9	0
1.8	2.4	3	0
1.8	2.4	3.1	0
1.8	2.4	3.2	0
1.8	2.4	3.3	0
1.8	2.4	3.4	0
1.8	2.4	3.5	0
1.8	2.4	3.6	0
1.8	2.4	3.7	0
1.8	2.4	3.8	0
1.8	2.4	3.9	0
1.8	2.4	4	0
1.8	2.5	2.6	0
1.8	2.5	2.7	0
1.8	2.5	2.8	0
1.8	2.5	2.9	0
1.8	2.5	3	0
1.8	2.5	3.1	0
1.8	2.5	3.2	0
1.8	2.5	3.3	0
1.8	2.5	3.4	0
1.8	2.5	3.5	0
1.8	2.5	3.6	0
1.8	2.5	3.7	0
1.8	2.5	3.8	0
1.8	2.5	3.9	0
1.8	2.5	4	0
1.8	2.6	2.7	0
1.8	2.6	2.8	0
1.8	2.6	2.9	0
1.8	2.6	3	0
1.8	2.6	3.1	0
1.8	2.6	3.2	0
1.8	2.6	3.3	0
1.8	2.6	3.4	0
1.8	2.6	3.5	0
1.8	2.6	3.6	0
1.8	2.6	3.7	0
1.8	2.6	3.8	0
1.8	2.6	3.9	0
1.8	2.6	4	0
1.8	2.7	2.8	0
1.8	2.7	2.9	0
1.8	2.7	3	0
1.8	2.7	3.1	0
1.8	2.7	3.2	0
1.8	2.7	3.3	0
1.8	2.7	3.4	0
1.8	2.7	3.5	0
1.8	2.7	3.6	0
1.8	2.7	3.7	0
1.8	2.7	3.8	0
1.8	2.7	3.9	0
1.8	2.7	4	0
1.8	2.8	2.9	0
1.8	2.8	3	0
1.8	2.8	3.1	0
1.8	2.8	3.2	0
1.8	2.8	3.3	0
1.8	2.8	3.4	0
1.8	2.8	3.5	0
1.8	2.8	3.6	0
1.8	2.8	3.7	0
1.8	2.8	3.8	0
1.8	2.8	3.9	0
1.8	2.8	4	0
1.8	2.9	3	0
1.8	2.9	3.1	0
1.8	2.9	3.2	0
1.8	2.9	3.3	0
1.8	2.9	3.4	0
1.8	2.9	3.5	0
1.8	2.9	3.6	0
1.8	2.9	3.7	0
1.8	2.9	3.8	0
1.8	2.9	3.9	0
1.8	2.9	4	0
1.8	3	3.1	0
1.8	3	3.2	0
1.8	3	3.3	0
1.8	3	3.4	0
1.8	3	3.5	0
1.8	3	3.6	0
1.8	3	3.7	0
1.8	3	3.8	0
1.8	3	3.9	0
1.8	3	4	0
1.8	3.1	3.2	0
1.8	3.1	3.3	0
1.8	3.1	3.4	0
1.8	3.1	3.5	0
1.8	3.1	3.6	0
1.8	3.1	3.7	0
1.8	3.1	3.8	0
1.8	3.1	3.9	0
1.8	3.1	4	0
1.8	3.2	3.3	0
1.8	3.2	3.4	0
1.8	3.2	3.5	0
1.8	3.2	3.6	0
1.8	3.2	3.7	0
1.8	3.2	3.8	0
1.8	3.2	3.9	0
1.8	3.2	4	0
1.8	3.3	3.4	0
1.8	3.3	3.5	0
1.8	3.3	3.6	0
1.8	3.3	3.7	0
1.8	3.3	3.8	0
1.8	3.3	3.9	0
1.8	3.3	4	1
1.8	3.4	3.5	0
1.8	3.4	3.6	0
1.8	3.4	3.7	0
1.8	3.4	3.8	0
1.8	3.4	3.9	0
1.8	3.4	4	0
1.8	3.5	3.6	0
1.8	3.5	3.7	0
1.8	3.5	3.8	0
1.8	3.5	3.9	0
1.8	3.5	4	0
1.8	3.6	3.7	1
1.8	3.6	3.8	0
1.8	3.6	3.9	0
1.8	3.6	4	0
1.8	3.7	3.8	0
1.8	3.7	3.9	0
1.8	3.7	4	0
1.8	3.8	3.9	0
1.8	3.8	4	0
1.8	3.9	4	0
1.9	2	2.1	6
1.9	2	2.2	0
1.9	2	2.3	0
1.9	2	2.4	0
1.9	2	2.5	1
1.9	2	2.6	0
1.9	2	2.7	0
1.9	2	2.8	0
1.9	2	2.9	0
1.9	2	3	0
1.9	2	3.1	1
1.9	2	3.2	0
1.9	2	3.3	0
1.9	2	3.4	0
1.9	2	3.5	0
1.9	2	3.6	0
1.9	2	3.7	0
1.9	2	3.8	0
1.9	2	3.9	0
1.9	2	4	1
1.9	2.1	2.2	1
1.9	2.1	2.3	0
1.9	2.1	2.4	0
1.9	2.1	2.5	0
1.9	2.1	2.6	0
1.9	2.1	2.7	0
1.9	2.1	2.8	0
1.9	2.1	2.9	0
1.9	2.1	3	0
1.9	2.1	3.1	0
1.9	2.1	3.2	0
1.9	2.1	3.3	0
1.9	2.1	3.4	1
1.9	2.1	3.5	0
1.9	2.1	3.6	0
1.9	2.1	3.7	0
1.9	2.1	3.8	0
1.9	2.1	3.9	0
1.9	2.1	4	0
1.9	2.2	2.3	0
1.9	2.2	2.4	0
1.9	2.2	2.5	0
1.9	2.2	2.6	0
1.9	2.2	2.7	0
1.9	2.2	2.8	0
1.9	2.2	2.9	0
1.9	2.2	3	0
1.9	2.2	3.1	0
1.9	2.2	3.2	0
1.9	2.2	3.3	0
1.9	2.2	3.4	0
1.9	2.2	3.5	0
1.9	2.2	3.6	0
1.9	2.2	3.7	0
1.9	2.2	3.8	0
1.9	2.2	3.9	0
1.9	2.2	4	0
1.9	2.3	2.4	0
1.9	2.3	2.5	0
1.9	2.3	2.6	0
1.9	2.3	2.7	0
1.9	2.3	2.8	0
1.9	2.3	2.9	0
1.9	2.3	3	0
1.9	2.3	3.1	0
1.9	2.3	3.2	0
1.9	2.3	3.3	0
1.9	2.3	3.4	0
1.9	2.3	3.5	0
1.9	2.3	3.6	0
1.9	2.3	3.7	0
1.9	2.3	3.8	0
1.9	2.3	3.9	0
1.9	2.3	4	0
1.9	2.4	2.5	0
1.9	2.4	2.6	0
1.9	2.4	2.7	0
1.9	2.4	2.8	0
1.9	2.4	2.9	0
1.9	2.4	3	0
1.9	2.4	3.1	0
1.9	2.4	3.2	0
1.9	2.4	3.3	0
1.9	2.4	3.4	0
1.9	2.4	3.5	0
1.9	2.4	3.6	0
1.9	2.4	3.7	0
1.9	2.4	3.8	0
1.9	2.4	3.9	0
1.9	2.4	4	0
1.9	2.5	2.6	0
1.9	2.5	2.7	0
1.9	2.5	2.8	0
1.9	2.5	2.9	0
1.9	2.5	3	0
1.9	2.5	3.1	0
1.9	2.5	3.2	0
1.9	2.5	3.3	0
1.9	2.5	3.4	0
1.9	2.5	3.5	0
1.9	2.5	3.6	0
1.9	2.5	3.7	0
1.9	2.5	3.8	0
1.9	2.5	3.9	0
1.9	2.5	4	0
1.9	2.6	2.7	0
1.9	2.6	2.8	0
1.9	2.6	2.9	0
1.9	2.6	3	0
1.9	2.6	3.1	0
1.9	2.6	3.2	0
1.9	2.6	3.3	0
1.9	2.6	3.4	0
1.9	2.6	3.5	0
1.9	2.6	3.6	0
1.9	2.6	3.7	0
1.9	2.6	3.8	0
1.9	2.6	3.9	0
1.9	2.6	4	0
1.9	2.7	2.8	1
1.9	2.7	2.9	0
1.9	2.7	3	0
1.9	2.7	3.1	0
1.9	2.7	3.2	0
1.9	2.7	3.3	0
1.9	2.7	3.4	0
1.9	2.7	3.5	0
1.9	2.7	3.6	0
1.9	2.7	3.7	0
1.9	2.7	3.8	0
1.9	2.7	3.9	0
1.9	2.7	4	0
1.9	2.8	2.9	0
1.9	2.8	3	0
1.9	2.8	3.1	0
1.9	2.8	3.2	0
1.9	2.8	3.3	0
1.9	2.8	3.4	0
1.9	2.8	3.5	0
1.9	2.8	3.6	0
1.9	2.8	3.7	0
1.9	2.8	3.8	0
1.9	2.8	3.9	0
1.9	2.8	4	0
1.9	2.9	3	0
1.9	2.9	3.1	0
1.9	2.9	3.2	0
1.9	2.9	3.3	0
1.9	2.9	3.4	0
1.9	2.9	3.5	0
1.9	2.9	3.6	0
1.9	2.9	3.7	0
1.9	2.9	3.8	0
1.9	2.9	3.9	0
1.9	2.9	4	0
1.9	3	3.1	0
1.9	3	3.2	0
1.9	3	3.3	0
1.9	3	3.4	0
1.9	3	3.5	0
1.9	3	3.6	0
1.9	3	3.7	0
1.9	3	3.8	0
1.9	3	3.9	0
1.9	3	4	0
1.9	3.1	3.2	0
1.9	3.1	3.3	0
1.9	3.1	3.4	0
1.9	3.1	3.5	0
1.9	3.1	3.6	0
1.9	3.1	3.7	0
1.9	3.1	3.8	0
1.9	3.1	3.9	0
1.9	3.1	4	0
1.9	3.2	3.3	0
1.9	3.2	3.4	0
1.9	3.2	3.5	0
1.9	3.2	3.6	0
1.9	3.2	3.7	0
1.9	3.2	3.8	0
1.9	3.2	3.9	0
1.9	3.2	4	0
1.9	3.3	3.4	1
1.9	3.3	3.5	0
1.9	3.3	3.6	0
1.9	3.3	3.7	0
1.9	3.3	3.8	0
1.9	3.3	3.9	0
1.9	3.3	4	0
1.9	3.4	3.5	1
1.9	3.4	3.6	0
1.9	3.4	3.7	0
1.9	3.4	3.8	0
1.9	3.4	3.9	0
1.9	3.4	4	0
1.9	3.5	3.6	0
1.9	3.5	3.7	0
1.9	3.5	3.8	0
1.9	3.5	3.9	0
1.9	3.5	4	0
1.9	3.6	3.7	0
1.9	3.6	3.8	0
1.9	3.6	3.9	0
1.9	3.6	4	0
1.9	3.7	3.8	0
1.9	3.7	3.9	0
1.9	3.7	4	0
1.9	3.8	3.9	0
1.9	3.8	4	0
1.9	3.9	4	0
2	2.1	2.2	2
2	2.1	2.3	0
2	2.1	2.4	0
2	2.1	2.5	0
2	2.1	2.6	0
2	2.1	2.7	1
2	2.1	2.8	0
2	2.1	2.9	0
2	2.1	3	0
2	2.1	3.1	0
2	2.1	3.2	0
2	2.1	3.3	0
2	2.1	3.4	0
2	2.1	3.5	0
2	2.1	3.6	0
2	2.1	3.7	0
2	2.1	3.8	0
2	2.1	3.9	0
2	2.1	4	2
2	2.2	2.3	0
2	2.2	2.4	0
2	2.2	2.5	0
2	2.2	2.6	0
2	2.2	2.7	0
2	2.2	2.8	0
2	2.2	2.9	0
2	2.2	3	0
2	2.2	3.1	0
2	2.2	3.2	0
2	2.2	3.3	0
2	2.2	3.4	0
2	2.2	3.5	0
2	2.2	3.6	0
2	2.2	3.7	0
2	2.2	3.8	0
2	2.2	3.9	0
2	2.2	4	0
2	2.3	2.4	0
2	2.3	2.5	0
2	2.3	2.6	0
2	2.3	2.7	0
2	2.3	2.8	0
2	2.3	2.9	0
2	2.3	3	0
2	2.3	3.1	0
2	2.3	3.2	0
2	2.3	3.3	0
2	2.3	3.4	0
2	2.3	3.5	0
2	2.3	3.6	0
2	2.3	3.7	0
2	2.3	3.8	0
2	2.3	3.9	0
2	2.3	4	0
2	2.4	2.5	0
2	2.4	2.6	0
2	2.4	2.7	0
2	2.4	2.8	0
2	2.4	2.9	0
2	2.4	3	0
2	2.4	3.1	0
2	2.4	3.2	0
2	2.4	3.3	0
2	2.4	3.4	0
2	2.4	3.5	0
2	2.4	3.6	0
2	2.4	3.7	0
2	2.4	3.8	0
2	2.4	3.9	0
2	2.4	4	0
2	2.5	2.6	0
2	2.5	2.7	0
2	2.5	2.8	0
2	2.5	2.9	0
2	2.5	3	0
2	2.5	3.1	0
2	2.5	3.2	0
2	2.5	3.3	0
2	2.5	3.4	0
2	2.5	3.5	0
2	2.5	3.6	0
2	2.5	3.7	0
2	2.5	3.8	0
2	2.5	3.9	0
2	2.5	4	0
2	2.6	2.7	0
2	2.6	2.8	0
2	2.6	2.9	0
2	2.6	3	0
2	2.6	3.1	0
2	2.6	3.2	0
2	2.6	3.3	0
2	2.6	3.4	0
2	2.6	3.5	0
2	2.6	3.6	0
2	2.6	3.7	0
2	2.6	3.8	0
2	2.6	3.9	0
2	2.6	4	0
2	2.7	2.8	0
2	2.7	2.9	0
2	2.7	3	0
2	2.7	3.1	0
2	2.7	3.2	0
2	2.7	3.3	0
2	2.7	3.4	0
2	2.7	3.5	0
2	2.7	3.6	0
2	2.7	3.7	0
2	2.7	3.8	0
2	2.7	3.9	0
2	2.7	4	0
2	2.8	2.9	0
2	2.8	3	0
2	2.8	3.1	0
2	2.8	3.2	0
2	2.8	3.3	0
2	2.8	3.4	0
2	2.8	3.5	0
2	2.8	3.6	0
2	2.8	3.7	0
2	2.8	3.8	0
2	2.8	3.9	0
2	2.8	4	0
2	2.9	3	0
2	2.9	3.1	0
2	2.9	3.2	0
2	2.9	3.3	0
2	2.9	3.4	0
2	2.9	3.5	0
2	2.9	3.6	0
2	2.9	3.7	0
2	2.9	3.8	0
2	2.9	3.9	0
2	2.9	4	0
2	3	3.1	0
2	3	3.2	0
2	3	3.3	0
2	3	3.4	0
2	3	3.5	0
2	3	3.6	0
2	3	3.7	0
2	3	3.8	0
2	3	3.9	0
2	3	4	0
2	3.1	3.2	0
2	3.1	3.3	0
2	3.1	3.4	0
2	3.1	3.5	0
2	3.1	3.6	0
2	3.1	3.7	0
2	3.1	3.8	0
2	3.1	3.9	0
2	3.1	4	0
2	3.2	3.3	0
2	3.2	3.4	0
2	3.2	3.5	0
2	3.2	3.6	0
2	3.2	3.7	0
2	3.2	3.8	0
2	3.2	3.9	0
2	3.2	4	0
2	3.3	3.4	0
2	3.3	3.5	0
2	3.3	3.6	0
2	3.3	3.7	0
2	3.3	3.8	0
2	3.3	3.9	0
2	3.3	4	0
2	3.4	3.5	0
2	3.4	3.6	0
2	3.4	3.7	0
2	3.4	3.8	0
2	3.4	3.9	0
2	3.4	4	0
2	3.5	3.6	0
2	3.5	3.7	0
2	3.5	3.8	0
2	3.5	3.9	0
2	3.5	4	0
2	3.6	3.7	0
2	3.6	3.8	0
2	3.6	3.9	0
2	3.6	4	0
2	3.7	3.8	0
2	3.7	3.9	0
2	3.7	4	0
2	3.8	3.9	0
2	3.8	4	0
2	3.9	4	0
2.1	2.2	2.3	6
2.1	2.2	2.4	0
2.1	2.2	2.5	0
2.1	2.2	2.6	0
2.1	2.2	2.7	0
2.1	2.2	2.8	0
2.1	2.2	2.9	0
2.1	2.2	3	0
2.1	2.2	3.1	0
2.1	2.2	3.2	0
2.1	2.2	3.3	0
2.1	2.2	3.4	0
2.1	2.2	3.5	0
2.1	2.2	3.6	0
2.1	2.2	3.7	0
2.1	2.2	3.8	0
2.1	2.2	3.9	0
2.1	2.2	4	0
2.1	2.3	2.4	0
2.1	2.3	2.5	0
2.1	2.3	2.6	0
2.1	2.3	2.7	0
2.1	2.3	2.8	0
2.1	2.3	2.9	0
2.1	2.3	3	0
2.1	2.3	3.1	0
2.1	2.3	3.2	0
2.1	2.3	3.3	0
2.1	2.3	3.4	0
2.1	2.3	3.5	0
2.1	2.3	3.6	0
2.1	2.3	3.7	0
2.1	2.3	3.8	0
2.1	2.3	3.9	0
2.1	2.3	4	0
2.1	2.4	2.5	0
2.1	2.4	2.6	0
2.1	2.4	2.7	0
2.1	2.4	2.8	0
2.1	2.4	2.9	0
2.1	2.4	3	0
2.1	2.4	3.1	0
2.1	2.4	3.2	0
2.1	2.4	3.3	0
2.1	2.4	3.4	0
2.1	2.4	3.5	0
2.1	2.4	3.6	0
2.1	2.4	3.7	0
2.1	2.4	3.8	0
2.1	2.4	3.9	0
2.1	2.4	4	0
2.1	2.5	2.6	1
2.1	2.5	2.7	0
2.1	2.5	2.8	0
2.1	2.5	2.9	0
2.1	2.5	3	0
2.1	2.5	3.1	0
2.1	2.5	3.2	0
2.1	2.5	3.3	0
2.1	2.5	3.4	0
2.1	2.5	3.5	0
2.1	2.5	3.6	0
2.1	2.5	3.7	0
2.1	2.5	3.8	0
2.1	2.5	3.9	0
2.1	2.5	4	0
2.1	2.6	2.7	0
2.1	2.6	2.8	0
2.1	2.6	2.9	0
2.1	2.6	3	0
2.1	2.6	3.1	0
2.1	2.6	3.2	0
2.1	2.6	3.3	0
2.1	2.6	3.4	0
2.1	2.6	3.5	0
2.1	2.6	3.6	0
2.1	2.6	3.7	0
2.1	2.6	3.8	0
2.1	2.6	3.9	0
2.1	2.6	4	0
2.1	2.7	2.8	0
2.1	2.7	2.9	0
2.1	2.7	3	0
2.1	2.7	3.1	0
2.1	2.7	3.2	0
2.1	2.7	3.3	0
2.1	2.7	3.4	0
2.1	2.7	3.5	0
2.1	2.7	3.6	0
2.1	2.7	3.7	0
2.1	2.7	3.8	0
2.1	2.7	3.9	0
2.1	2.7	4	0
2.1	2.8	2.9	0
2.1	2.8	3	0
2.1	2.8	3.1	0
2.1	2.8	3.2	0
2.1	2.8	3.3	0
2.1	2.8	3.4	1
2.1	2.8	3.5	0
2.1	2.8	3.6	0
2.1	2.8	3.7	0
2.1	2.8	3.8	0
2.1	2.8	3.9	0
2.1	2.8	4	0
2.1	2.9	3	0
2.1	2.9	3.1	0
2.1	2.9	3.2	0
2.1	2.9	3.3	0
2.1	2.9	3.4	0
2.1	2.9	3.5	0
2.1	2.9	3.6	0
2.1	2.9	3.7	0
2.1	2.9	3.8	0
2.1	2.9	3.9	0
2.1	2.9	4	0
2.1	3	3.1	0
2.1	3	3.2	0
2.1	3	3.3	0
2.1	3	3.4	0
2.1	3	3.5	0
2.1	3	3.6	0
2.1	3	3.7	0
2.1	3	3.8	0
2.1	3	3.9	0
2.1	3	4	0
2.1	3.1	3.2	0
2.1	3.1	3.3	0
2.1	3.1	3.4	0
2.1	3.1	3.5	0
2.1	3.1	3.6	0
2.1	3.1	3.7	0
2.1	3.1	3.8	0
2.1	3.1	3.9	0
2.1	3.1	4	0
2.1	3.2	3.3	0
2.1	3.2	3.4	0
2.1	3.2	3.5	0
2.1	3.2	3.6	0
2.1	3.2	3.7	0
2.1	3.2	3.8	0
2.1	3.2	3.9	0
2.1	3.2	4	0
2.1	3.3	3.4	0
2.1	3.3	3.5	0
2.1	3.3	3.6	0
2.1	3.3	3.7	0
2.1	3.3	3.8	0
2.1	3.3	3.9	0
2.1	3.3	4	0
2.1	3.4	3.5	0
2.1	3.4	3.6	0
2.1	3.4	3.7	0
2.1	3.4	3.8	0
2.1	3.4	3.9	0
2.1	3.4	4	0
2.1	3.5	3.6	0
2.1	3.5	3.7	0
2.1	3.5	3.8	0
2.1	3.5	3.9	0
2.1	3.5	4	0
2.1	3.6	3.7	0
2.1	3.6	3.8	0
2.1	3.6	3.9	0
2.1	3.6	4	0
2.1	3.7	3.8	0
2.1	3.7	3.9	0
2.1	3.7	4	0
2.1	3.8	3.9	0
2.1	3.8	4	0
2.1	3.9	4	0
2.2	2.3	2.4	0
2.2	2.3	2.5	0
2.2	2.3	2.6	0
2.2	2.3	2.7	0
2.2	2.3	2.8	0
2.2	2.3	2.9	0
2.2	2.3	3	0
2.2	2.3	3.1	1
2.2	2.3	3.2	0
2.2	2.3	3.3	0
2.2	2.3	3.4	0
2.2	2.3	3.5	1
2.2	2.3	3.6	1
2.2	2.3	3.7	0
2.2	2.3	3.8	0
2.2	2.3	3.9	0
2.2	2.3	4	0
2.2	2.4	2.5	0
2.2	2.4	2.6	0
2.2	2.4	2.7	0
2.2	2.4	2.8	0
2.2	2.4	2.9	0
2.2	2.4	3	0
2.2	2.4	3.1	0
2.2	2.4	3.2	0
2.2	2.4	3.3	0
2.2	2.4	3.4	0
2.2	2.4	3.5	0
2.2	2.4	3.6	0
2.2	2.4	3.7	0
2.2	2.4	3.8	0
2.2	2.4	3.9	0
2.2	2.4	4	0
2.2	2.5	2.6	0
2.2	2.5	2.7	0
2.2	2.5	2.8	0
2.2	2.5	2.9	0
2.2	2.5	3	0
2.2	2.5	3.1	0
2.2	2.5	3.2	0
2.2	2.5	3.3	0
2.2	2.5	3.4	0
2.2	2.5	3.5	0
2.2	2.5	3.6	0
2.2	2.5	3.7	0
2.2	2.5	3.8	0
2.2	2.5	3.9	0
2.2	2.5	4	0
2.2	2.6	2.7	0
2.2	2.6	2.8	0
2.2	2.6	2.9	0
2.2	2.6	3	0
2.2	2.6	3.1	0
2.2	2.6	3.2	0
2.2	2.6	3.3	0
2.2	2.6	3.4	0
2.2	2.6	3.5	0
2.2	2.6	3.6	0
2.2	2.6	3.7	0
2.2	2.6	3.8	0
2.2	2.6	3.9	0
2.2	2.6	4	0
2.2	2.7	2.8	0
2.2	2.7	2.9	0
2.2	2.7	3	0
2.2	2.7	3.1	0
2.2	2.7	3.2	0
2.2	2.7	3.3	0
2.2	2.7	3.4	0
2.2	2.7	3.5	0
2.2	2.7	3.6	0
2.2	2.7	3.7	0
2.2	2.7	3.8	0
2.2	2.7	3.9	0
2.2	2.7	4	0
2.2	2.8	2.9	0
2.2	2.8	3	0
2.2	2.8	3.1	0
2.2	2.8	3.2	0
2.2	2.8	3.3	0
2.2	2.8	3.4	0
2.2	2.8	3.5	0
2.2	2.8	3.6	0
2.2	2.8	3.7	0
2.2	2.8	3.8	0
2.2	2.8	3.9	0
2.2	2.8	4	0
2.2	2.9	3	0
2.2	2.9	3.1	0
2.2	2.9	3.2	0
2.2	2.9	3.3	0
2.2	2.9	3.4	0
2.2	2.9	3.5	0
2.2	2.9	3.6	0
2.2	2.9	3.7	0
2.2	2.9	3.8	0
2.2	2.9	3.9	0
2.2	2.9	4	0
2.2	3	3.1	0
2.2	3	3.2	0
2.2	3	3.3	0
2.2	3	3.4	0
2.2	3	3.5	0
2.2	3	3.6	0
2.2	3	3.7	0
2.2	3	3.8	0
2.2	3	3.9	0
2.2	3	4	0
2.2	3.1	3.2	0
2.2	3.1	3.3	0
2.2	3.1	3.4	0
2.2	3.1	3.5	0
2.2	3.1	3.6	0
2.2	3.1	3.7	0
2.2	3.1	3.8	0
2.2	3.1	3.9	0
2.2	3.1	4	0
2.2	3.2	3.3	0
2.2	3.2	3.4	0
2.2	3.2	3.5	0
2.2	3.2	3.6	0
2.2	3.2	3.7	0
2.2	3.2	3.8	0
2.2	3.2	3.9	0
2.2	3.2	4	0
2.2	3.3	3.4	0
2.2	3.3	3.5	0
2.2	3.3	3.6	0
2.2	3.3	3.7	0
2.2	3.3	3.8	0
2.2	3.3	3.9	0
2.2	3.3	4	0
2.2	3.4	3.5	0
2.2	3.4	3.6	0
2.2	3.4	3.7	0
2.2	3.4	3.8	0
2.2	3.4	3.9	0
2.2	3.4	4	0
2.2	3.5	3.6	0
2.2	3.5	3.7	0
2.2	3.5	3.8	0
2.2	3.5	3.9	0
2.2	3.5	4	0
2.2	3.6	3.7	0
2.2	3.6	3.8	0
2.2	3.6	3.9	0
2.2	3.6	4	0
2.2	3.7	3.8	0
2.2	3.7	3.9	0
2.2	3.7	4	0
2.2	3.8	3.9	0
2.2	3.8	4	0
2.2	3.9	4	1
2.3	2.4	2.5	0
2.3	2.4	2.6	0
2.3	2.4	2.7	0
2.3	2.4	2.8	0
2.3	2.4	2.9	0
2.3	2.4	3	0
2.3	2.4	3.1	0
2.3	2.4	3.2	0
2.3	2.4	3.3	0
2.3	2.4	3.4	0
2.3	2.4	3.5	0
2.3	2.4	3.6	0
2.3	2.4	3.7	0
2.3	2.4	3.8	0
2.3	2.4	3.9	0
2.3	2.4	4	0
2.3	2.5	2.6	0
2.3	2.5	2.7	0
2.3	2.5	2.8	0
2.3	2.5	2.9	0
2.3	2.5	3	0
2.3	2.5	3.1	0
2.3	2.5	3.2	0
2.3	2.5	3.3	0
2.3	2.5	3.4	0
2.3	2.5	3.5	0
2.3	2.5	3.6	0
2.3	2.5	3.7	0
2.3	2.5	3.8	0
2.3	2.5	3.9	0
2.3	2.5	4	0
2.3	2.6	2.7	0
2.3	2.6	2.8	0
2.3	2.6	2.9	0
2.3	2.6	3	0
2.3	2.6	3.1	0
2.3	2.6	3.2	0
2.3	2.6	3.3	0
2.3	2.6	3.4	0
2.3	2.6	3.5	0
2.3	2.6	3.6	0
2.3	2.6	3.7	0
2.3	2.6	3.8	0
2.3	2.6	3.9	0
2.3	2.6	4	0
2.3	2.7	2.8	0
2.3	2.7	2.9	0
2.3	2.7	3	0
2.3	2.7	3.1	0
2.3	2.7	3.2	0
2.3	2.7	3.3	0
2.3	2.7	3.4	0
2.3	2.7	3.5	0
2.3	2.7	3.6	0
2.3	2.7	3.7	0
2.3	2.7	3.8	0
2.3	2.7	3.9	0
2.3	2.7	4	0
2.3	2.8	2.9	0
2.3	2.8	3	0
2.3	2.8	3.1	0
2.3	2.8	3.2	0
2.3	2.8	3.3	0
2.3	2.8	3.4	0
2.3	2.8	3.5	0
2.3	2.8	3.6	0
2.3	2.8	3.7	0
2.3	2.8	3.8	0
2.3	2.8	3.9	0
2.3	2.8	4	0
2.3	2.9	3	0
2.3	2.9	3.1	0
2.3	2.9	3.2	0
2.3	2.9	3.3	0
2.3	2.9	3.4	0
2.3	2.9	3.5	0
2.3	2.9	3.6	0
2.3	2.9	3.7	0
2.3	2.9	3.8	0
2.3	2.9	3.9	0
2.3	2.9	4	0
2.3	3	3.1	0
2.3	3	3.2	0
2.3	3	3.3	0
2.3	3	3.4	0
2.3	3	3.5	0
2.3	3	3.6	0
2.3	3	3.7	0
2.3	3	3.8	0
2.3	3	3.9	0
2.3	3	4	0
2.3	3.1	3.2	0
2.3	3.1	3.3	0
2.3	3.1	3.4	0
2.3	3.1	3.5	0
2.3	3.1	3.6	0
2.3	3.1	3.7	0
2.3	3.1	3.8	0
2.3	3.1	3.9	0
2.3	3.1	4	0
2.3	3.2	3.3	0
2.3	3.2	3.4	0
2.3	3.2	3.5	0
2.3	3.2	3.6	0
2.3	3.2	3.7	0
2.3	3.2	3.8	0
2.3	3.2	3.9	0
2.3	3.2	4	0
2.3	3.3	3.4	0
2.3	3.3	3.5	0
2.3	3.3	3.6	0
2.3	3.3	3.7	0
2.3	3.3	3.8	0
2.3	3.3	3.9	0
2.3	3.3	4	0
2.3	3.4	3.5	0
2.3	3.4	3.6	0
2.3	3.4	3.7	0
2.3	3.4	3.8	0
2.3	3.4	3.9	0
2.3	3.4	4	0
2.3	3.5	3.6	0
2.3	3.5	3.7	0
2.3	3.5	3.8	0
2.3	3.5	3.9	0
2.3	3.5	4	0
2.3	3.6	3.7	0
2.3	3.6	3.8	0
2.3	3.6	3.9	0
2.3	3.6	4	0
2.3	3.7	3.8	0
2.3	3.7	3.9	0
2.3	3.7	4	0
2.3	3.8	3.9	0
2.3	3.8	4	0
2.3	3.9	4	0
2.4	2.5	2.6	1
2.4	2.5	2.7	0
2.4	2.5	2.8	0
2.4	2.5	2.9	0
2.4	2.5	3	0
2.4	2.5	3.1	0
2.4	2.5	3.2	0
2.4	2.5	3.3	0
2.4	2.5	3.4	0
2.4	2.5	3.5	0
2.4	2.5	3.6	0
2.4	2.5	3.7	0
2.4	2.5	3.8	0
2.4	2.5	3.9	0
2.4	2.5	4	0
2.4	2.6	2.7	0
2.4	2.6	2.8	0
2.4	2.6	2.9	0
2.4	2.6	3	0
2.4	2.6	3.1	0
2.4	2.6	3.2	0
2.4	2.6	3.3	0
2.4	2.6	3.4	0
2.4	2.6	3.5	0
2.4	2.6	3.6	0
2.4	2.6	3.7	0
2.4	2.6	3.8	0
2.4	2.6	3.9	0
2.4	2.6	4	0
2.4	2.7	2.8	0
2.4	2.7	2.9	0
2.4	2.7	3	0
2.4	2.7	3.1	0
2.4	2.7	3.2	0
2.4	2.7	3.3	0
2.4	2.7	3.4	0
2.4	2.7	3.5	0
2.4	2.7	3.6	0
2.4	2.7	3.7	0
2.4	2.7	3.8	0
2.4	2.7	3.9	0
2.4	2.7	4	0
2.4	2.8	2.9	0
2.4	2.8	3	0
2.4	2.8	3.1	0
2.4	2.8	3.2	0
2.4	2.8	3.3	0
2.4	2.8	3.4	0
2.4	2.8	3.5	0
2.4	2.8	3.6	0
2.4	2.8	3.7	0
2.4	2.8	3.8	0
2.4	2.8	3.9	0
2.4	2.8	4	0
2.4	2.9	3	0
2.4	2.9	3.1	0
2.4	2.9	3.2	0
2.4	2.9	3.3	0
2.4	2.9	3.4	0
2.4	2.9	3.5	0
2.4	2.9	3.6	0
2.4	2.9	3.7	0
2.4	2.9	3.8	0
2.4	2.9	3.9	0
2.4	2.9	4	0
2.4	3	3.1	0
2.4	3	3.2	0
2.4	3	3.3	0
2.4	3	3.4	0
2.4	3	3.5	0
2.4	3	3.6	0
2.4	3	3.7	0
2.4	3	3.8	0
2.4	3	3.9	0
2.4	3	4	0
2.4	3.1	3.2	0
2.4	3.1	3.3	0
2.4	3.1	3.4	0
2.4	3.1	3.5	0
2.4	3.1	3.6	0
2.4	3.1	3.7	0
2.4	3.1	3.8	0
2.4	3.1	3.9	0
2.4	3.1	4	0
2.4	3.2	3.3	0
2.4	3.2	3.4	0
2.4	3.2	3.5	0
2.4	3.2	3.6	0
2.4	3.2	3.7	0
2.4	3.2	3.8	0
2.4	3.2	3.9	0
2.4	3.2	4	0
2.4	3.3	3.4	0
2.4	3.3	3.5	0
2.4	3.3	3.6	0
2.4	3.3	3.7	0
2.4	3.3	3.8	0
2.4	3.3	3.9	0
2.4	3.3	4	0
2.4	3.4	3.5	0
2.4	3.4	3.6	0
2.4	3.4	3.7	0
2.4	3.4	3.8	0
2.4	3.4	3.9	0
2.4	3.4	4	0
2.4	3.5	3.6	0
2.4	3.5	3.7	0
2.4	3.5	3.8	0
2.4	3.5	3.9	0
2.4	3.5	4	0
2.4	3.6	3.7	0
2.4	3.6	3.8	0
2.4	3.6	3.9	0
2.4	3.6	4	0
2.4	3.7	3.8	0
2.4	3.7	3.9	0
2.4	3.7	4	0
2.4	3.8	3.9	0
2.4	3.8	4	0
2.4	3.9	4	0
2.5	2.6	2.7	1
2.5	2.6	2.8	0
2.5	2.6	2.9	0
2.5	2.6	3	0
2.5	2.6	3.1	0
2.5	2.6	3.2	0
2.5	2.6	3.3	0
2.5	2.6	3.4	0
2.5	2.6	3.5	0
2.5	2.6	3.6	0
2.5	2.6	3.7	0
2.5	2.6	3.8	0
2.5	2.6	3.9	0
2.5	2.6	4	0
2.5	2.7	2.8	0
2.5	2.7	2.9	0
2.5	2.7	3	0
2.5	2.7	3.1	0
2.5	2.7	3.2	0
2.5	2.7	3.3	0
2.5	2.7	3.4	0
2.5	2.7	3.5	0
2.5	2.7	3.6	0
2.5	2.7	3.7	0
2.5	2.7	3.8	0
2.5	2.7	3.9	0
2.5	2.7	4	0
2.5	2.8	2.9	0
2.5	2.8	3	0
2.5	2.8	3.1	0
2.5	2.8	3.2	0
2.5	2.8	3.3	0
2.5	2.8	3.4	0
2.5	2.8	3.5	0
2.5	2.8	3.6	0
2.5	2.8	3.7	0
2.5	2.8	3.8	0
2.5	2.8	3.9	0
2.5	2.8	4	0
2.5	2.9	3	0
2.5	2.9	3.1	0
2.5	2.9	3.2	0
2.5	2.9	3.3	0
2.5	2.9	3.4	0
2.5	2.9	3.5	0
2.5	2.9	3.6	0
2.5	2.9	3.7	0
2.5	2.9	3.8	0
2.5	2.9	3.9	0
2.5	2.9	4	0
2.5	3	3.1	0
2.5	3	3.2	0
2.5	3	3.3	0
2.5	3	3.4	0
2.5	3	3.5	0
2.5	3	3.6	0
2.5	3	3.7	0
2.5	3	3.8	0
2.5	3	3.9	0
2.5	3	4	0
2.5	3.1	3.2	0
2.5	3.1	3.3	0
2.5	3.1	3.4	0
2.5	3.1	3.5	0
2.5	3.1	3.6	0
2.5	3.1	3.7	0
2.5	3.1	3.8	0
2.5	3.1	3.9	0
2.5	3.1	4	0
2.5	3.2	3.3	0
2.5	3.2	3.4	0
2.5	3.2	3.5	0
2.5	3.2	3.6	0
2.5	3.2	3.7	0
2.5	3.2	3.8	0
2.5	3.2	3.9	0
2.5	3.2	4	0
2.5	3.3	3.4	0
2.5	3.3	3.5	0
2.5	3.3	3.6	0
2.5	3.3	3.7	0
2.5	3.3	3.8	0
2.5	3.3	3.9	0
2.5	3.3	4	0
2.5	3.4	3.5	0
2.5	3.4	3.6	0
2.5	3.4	3.7	0
2.5	3.4	3.8	0
2.5	3.4	3.9	0
2.5	3.4	4	0
2.5	3.5	3.6	0
2.5	3.5	3.7	0
2.5	3.5	3.8	0
2.5	3.5	3.9	0
2.5	3.5	4	0
2.5	3.6	3.7	0
2.5	3.6	3.8	0
2.5	3.6	3.9	0
2.5	3.6	4	0
2.5	3.7	3.8	0
2.5	3.7	3.9	0
2.5	3.7	4	0
2.5	3.8	3.9	0
2.5	3.8	4	0
2.5	3.9	4	0
2.6	2.7	2.8	1
2.6	2.7	2.9	0
2.6	2.7	3	0
2.6	2.7	3.1	0
2.6	2.7	3.2	0
2.6	2.7	3.3	0
2.6	2.7	3.4	0
2.6	2.7	3.5	0
2.6	2.7	3.6	0
2.6	2.7	3.7	0
2.6	2.7	3.8	1
2.6	2.7	3.9	0
2.6	2.7	4	0
2.6	2.8	2.9	0
2.6	2.8	3	0
2.6	2.8	3.1	0
2.6	2.8	3.2	0
2.6	2.8	3.3	0
2.6	2.8	3.4	0
2.6	2.8	3.5	0
2.6	2.8	3.6	0
2.6	2.8	3.7	0
2.6	2.8	3.8	0
2.6	2.8	3.9	0
2.6	2.8	4	0
2.6	2.9	3	0
2.6	2.9	3.1	0
2.6	2.9	3.2	0
2.6	2.9	3.3	0
2.6	2.9	3.4	0
2.6	2.9	3.5	0
2.6	2.9	3.6	0
2.6	2.9	3.7	0
2.6	2.9	3.8	0
2.6	2.9	3.9	0
2.6	2.9	4	0
2.6	3	3.1	0
2.6	3	3.2	0
2.6	3	3.3	0
2.6	3	3.4	0
2.6	3	3.5	0
2.6	3	3.6	0
2.6	3	3.7	0
2.6	3	3.8	0
2.6	3	3.9	0
2.6	3	4	0
2.6	3.1	3.2	0
2.6	3.1	3.3	0
2.6	3.1	3.4	0
2.6	3.1	3.5	0
2.6	3.1	3.6	0
2.6	3.1	3.7	0
2.6	3.1	3.8	0
2.6	3.1	3.9	0
2.6	3.1	4	0
2.6	3.2	3.3	0
2.6	3.2	3.4	0
2.6	3.2	3.5	0
2.6	3.2	3.6	0
2.6	3.2	3.7	0
2.6	3.2	3.8	0
2.6	3.2	3.9	0
2.6	3.2	4	0
2.6	3.3	3.4	0
2.6	3.3	3.5	0
2.6	3.3	3.6	0
2.6	3.3	3.7	0
2.6	3.3	3.8	0
2.6	3.3	3.9	0
2.6	3.3	4	0
2.6	3.4	3.5	0
2.6	3.4	3.6	0
2.6	3.4	3.7	0
2.6	3.4	3.8	0
2.6	3.4	3.9	0
2.6	3.4	4	0
2.6	3.5	3.6	0
2.6	3.5	3.7	0
2.6	3.5	3.8	0
2.6	3.5	3.9	0
2.6	3.5	4	0
2.6	3.6	3.7	0
2.6	3.6	3.8	0
2.6	3.6	3.9	0
2.6	3.6	4	0
2.6	3.7	3.8	1
2.6	3.7	3.9	0
2.6	3.7	4	0
2.6	3.8	3.9	0
2.6	3.8	4	0
2.6	3.9	4	0
2.7	2.8	2.9	0
2.7	2.8	3	0
2.7	2.8	3.1	0
2.7	2.8	3.2	0
2.7	2.8	3.3	0
2.7	2.8	3.4	0
2.7	2.8	3.5	0
2.7	2.8	3.6	0
2.7	2.8	3.7	0
2.7	2.8	3.8	0
2.7	2.8	3.9	0
2.7	2.8	4	0
2.7	2.9	3	0
2.7	2.9	3.1	0
2.7	2.9	3.2	0
2.7	2.9	3.3	0
2.7	2.9	3.4	0
2.7	2.9	3.5	0
2.7	2.9	3.6	0
2.7	2.9	3.7	0
2.7	2.9	3.8	0
2.7	2.9	3.9	0
2.7	2.9	4	0
2.7	3	3.1	0
2.7	3	3.2	0
2.7	3	3.3	0
2.7	3	3.4	0
2.7	3	3.5	0
2.7	3	3.6	0
2.7	3	3.7	0
2.7	3	3.8	0
2.7	3	3.9	0
2.7	3	4	0
2.7	3.1	3.2	0
2.7	3.1	3.3	0
2.7	3.1	3.4	0
2.7	3.1	3.5	0
2.7	3.1	3.6	0
2.7	3.1	3.7	0
2.7	3.1	3.8	0
2.7	3.1	3.9	0
2.7	3.1	4	0
2.7	3.2	3.3	0
2.7	3.2	3.4	0
2.7	3.2	3.5	0
2.7	3.2	3.6	0
2.7	3.2	3.7	0
2.7	3.2	3.8	0
2.7	3.2	3.9	0
2.7	3.2	4	0
2.7	3.3	3.4	0
2.7	3.3	3.5	0
2.7	3.3	3.6	0
2.7	3.3	3.7	0
2.7	3.3	3.8	0
2.7	3.3	3.9	0
2.7	3.3	4	0
2.7	3.4	3.5	0
2.7	3.4	3.6	0
2.7	3.4	3.7	0
2.7	3.4	3.8	0
2.7	3.4	3.9	0
2.7	3.4	4	0
2.7	3.5	3.6	0
2.7	3.5	3.7	0
2.7	3.5	3.8	0
2.7	3.5	3.9	0
2.7	3.5	4	0
2.7	3.6	3.7	0
2.7	3.6	3.8	0
2.7	3.6	3.9	0
2.7	3.6	4	0
2.7	3.7	3.8	0
2.7	3.7	3.9	0
2.7	3.7	4	0
2.7	3.8	3.9	0
2.7	3.8	4	0
2.7	3.9	4	0
2.8	2.9	3	0
2.8	2.9	3.1	0
2.8	2.9	3.2	0
2.8	2.9	3.3	0
2.8	2.9	3.4	0
2.8	2.9	3.5	0
2.8	2.9	3.6	0
2.8	2.9	3.7	0
2.8	2.9	3.8	0
2.8	2.9	3.9	0
2.8	2.9	4	0
2.8	3	3.1	0
2.8	3	3.2	0
2.8	3	3.3	0
2.8	3	3.4	0
2.8	3	3.5	0
2.8	3	3.6	0
2.8	3	3.7	0
2.8	3	3.8	0
2.8	3	3.9	0
2.8	3	4	0
2.8	3.1	3.2	0
2.8	3.1	3.3	0
2.8	3.1	3.4	0
2.8	3.1	3.5	0
2.8	3.1	3.6	0
2.8	3.1	3.7	0
2.8	3.1	3.8	0
2.8	3.1	3.9	0
2.8	3.1	4	0
2.8	3.2	3.3	0
2.8	3.2	3.4	0
2.8	3.2	3.5	0
2.8	3.2	3.6	0
2.8	3.2	3.7	0
2.8	3.2	3.8	0
2.8	3.2	3.9	0
2.8	3.2	4	0
2.8	3.3	3.4	0
2.8	3.3	3.5	0
2.8	3.3	3.6	0
2.8	3.3	3.7	0
2.8	3.3	3.8	0
2.8	3.3	3.9	0
2.8	3.3	4	0
2.8	3.4	3.5	0
2.8	3.4	3.6	0
2.8	3.4	3.7	0
2.8	3.4	3.8	0
2.8	3.4	3.9	0
2.8	3.4	4	0
2.8	3.5	3.6	0
2.8	3.5	3.7	0
2.8	3.5	3.8	0
2.8	3.5	3.9	0
2.8	3.5	4	0
2.8	3.6	3.7	0
2.8	3.6	3.8	0
2.8	3.6	3.9	0
2.8	3.6	4	0
2.8	3.7	3.8	0
2.8	3.7	3.9	0
2.8	3.7	4	0
2.8	3.8	3.9	0
2.8	3.8	4	0
2.8	3.9	4	0
2.9	3	3.1	1
2.9	3	3.2	0
2.9	3	3.3	0
2.9	3	3.4	0
2.9	3	3.5	0
2.9	3	3.6	0
2.9	3	3.7	0
2.9	3	3.8	0
2.9	3	3.9	0
2.9	3	4	0
2.9	3.1	3.2	0
2.9	3.1	3.3	0
2.9	3.1	3.4	0
2.9	3.1	3.5	0
2.9	3.1	3.6	0
2.9	3.1	3.7	0
2.9	3.1	3.8	0
2.9	3.1	3.9	0
2.9	3.1	4	0
2.9	3.2	3.3	0
2.9	3.2	3.4	0
2.9	3.2	3.5	0
2.9	3.2	3.6	0
2.9	3.2	3.7	0
2.9	3.2	3.8	0
2.9	3.2	3.9	0
2.9	3.2	4	0
2.9	3.3	3.4	0
2.9	3.3	3.5	0
2.9	3.3	3.6	0
2.9	3.3	3.7	0
2.9	3.3	3.8	0
2.9	3.3	3.9	0
2.9	3.3	4	0
2.9	3.4	3.5	0
2.9	3.4	3.6	0
2.9	3.4	3.7	0
2.9	3.4	3.8	0
2.9	3.4	3.9	0
2.9	3.4	4	0
2.9	3.5	3.6	0
2.9	3.5	3.7	0
2.9	3.5	3.8	0
2.9	3.5	3.9	0
2.9	3.5	4	0
2.9	3.6	3.7	0
2.9	3.6	3.8	0
2.9	3.6	3.9	0
2.9	3.6	4	0
2.9	3.7	3.8	0
2.9	3.7	3.9	0
2.9	3.7	4	0
2.9	3.8	3.9	0
2.9	3.8	4	0
2.9	3.9	4	0
3	3.1	3.2	1
3	3.1	3.3	0
3	3.1	3.4	0
3	3.1	3.5	0
3	3.1	3.6	0
3	3.1	3.7	0
3	3.1	3.8	0
3	3.1	3.9	0
3	3.1	4	0
3	3.2	3.3	0
3	3.2	3.4	0
3	3.2	3.5	0
3	3.2	3.6	0
3	3.2	3.7	0
3	3.2	3.8	0
3	3.2	3.9	0
3	3.2	4	0
3	3.3	3.4	0
3	3.3	3.5	0
3	3.3	3.6	0
3	3.3	3.7	0
3	3.3	3.8	0
3	3.3	3.9	0
3	3.3	4	0
3	3.4	3.5	0
3	3.4	3.6	0
3	3.4	3.7	0
3	3.4	3.8	0
3	3.4	3.9	0
3	3.4	4	0
3	3.5	3.6	0
3	3.5	3.7	0
3	3.5	3.8	0
3	3.5	3.9	0
3	3.5	4	0
3	3.6	3.7	0
3	3.6	3.8	0
3	3.6	3.9	0
3	3.6	4	0
3	3.7	3.8	0
3	3.7	3.9	0
3	3.7	4	0
3	3.8	3.9	0
3	3.8	4	0
3	3.9	4	0
3.1	3.2	3.3	0
3.1	3.2	3.4	0
3.1	3.2	3.5	0
3.1	3.2	3.6	0
3.1	3.2	3.7	0
3.1	3.2	3.8	0
3.1	3.2	3.9	0
3.1	3.2	4	0
3.1	3.3	3.4	0
3.1	3.3	3.5	0
3.1	3.3	3.6	0
3.1	3.3	3.7	0
3.1	3.3	3.8	0
3.1	3.3	3.9	0
3.1	3.3	4	0
3.1	3.4	3.5	0
3.1	3.4	3.6	0
3.1	3.4	3.7	0
3.1	3.4	3.8	0
3.1	3.4	3.9	0
3.1	3.4	4	0
3.1	3.5	3.6	0
3.1	3.5	3.7	0
3.1	3.5	3.8	0
3.1	3.5	3.9	0
3.1	3.5	4	0
3.1	3.6	3.7	0
3.1	3.6	3.8	0
3.1	3.6	3.9	0
3.1	3.6	4	0
3.1	3.7	3.8	0
3.1	3.7	3.9	0
3.1	3.7	4	0
3.1	3.8	3.9	0
3.1	3.8	4	0
3.1	3.9	4	0
3.2	3.3	3.4	0
3.2	3.3	3.5	0
3.2	3.3	3.6	0
3.2	3.3	3.7	0
3.2	3.3	3.8	0
3.2	3.3	3.9	0
3.2	3.3	4	0
3.2	3.4	3.5	0
3.2	3.4	3.6	0
3.2	3.4	3.7	0
3.2	3.4	3.8	0
3.2	3.4	3.9	0
3.2	3.4	4	0
3.2	3.5	3.6	0
3.2	3.5	3.7	0
3.2	3.5	3.8	0
3.2	3.5	3.9	0
3.2	3.5	4	0
3.2	3.6	3.7	0
3.2	3.6	3.8	0
3.2	3.6	3.9	0
3.2	3.6	4	0
3.2	3.7	3.8	0
3.2	3.7	3.9	0
3.2	3.7	4	0
3.2	3.8	3.9	0
3.2	3.8	4	0
3.2	3.9	4	0
3.3	3.4	3.5	0
3.3	3.4	3.6	0
3.3	3.4	3.7	0
3.3	3.4	3.8	0
3.3	3.4	3.9	0
3.3	3.4	4	0
3.3	3.5	3.6	0
3.3	3.5	3.7	0
3.3	3.5	3.8	0
3.3	3.5	3.9	0
3.3	3.5	4	0
3.3	3.6	3.7	0
3.3	3.6	3.8	0
3.3	3.6	3.9	0
3.3	3.6	4	0
3.3	3.7	3.8	0
3.3	3.7	3.9	0
3.3	3.7	4	0
3.3	3.8	3.9	0
3.3	3.8	4	0
3.3	3.9	4	0
3.4	3.5	3.6	1
3.4	3.5	3.7	0
3.4	3.5	3.8	0
3.4	3.5	3.9	0
3.4	3.5	4	0
3.4	3.6	3.7	0
3.4	3.6	3.8	0
3.4	3.6	3.9	0
3.4	3.6	4	0
3.4	3.7	3.8	0
3.4	3.7	3.9	0
3.4	3.7	4	0
3.4	3.8	3.9	0
3.4	3.8	4	0
3.4	3.9	4	0
3.5	3.6	3.7	0
3.5	3.6	3.8	0
3.5	3.6	3.9	0
3.5	3.6	4	0
3.5	3.7	3.8	0
3.5	3.7	3.9	0
3.5	3.7	4	0
3.5	3.8	3.9	0
3.5	3.8	4	0
3.5	3.9	4	0
3.6	3.7	3.8	0
3.6	3.7	3.9	0
3.6	3.7	4	0
3.6	3.8	3.9	0
3.6	3.8	4	0
3.6	3.9	4	0
3.7	3.8	3.9	0
3.7	3.8	4	0
3.7	3.9	4	0
3.8	3.9	4	1

